Application of p-Laplacian relaxed steepest descent to shape optimization in two-phase flows

The paper is concerned with the minimal drag problem in shape optimization of merchant ships exposed to turbulent two-phase flows. Attention is directed to the solution of Reynolds Averaged Navier-Stokes equations using a Finite Volume method. Central aspects are the use of a p-Laplacian relaxed steepest descent direction and the introduction of crucial technical constraints to the optimization procedure, i.e. the center of buoyancy and the displacement of the underwater hull. The example included refers to the frequently investigated Kriso container ship (KCS).

==> o2_img/p-laplacian_buoyancy_conservation/avg_forces.dat <==
0 -3.2189700151699995e+01
1 -3.2235636116707695e+01
2 -3.2290905501930766e+01
3 -3.2329663022938455e+01
4 -3.2346325398507695e+01
5 -3.2370847144923076e+01
6 -3.2414538274884613e+01
7 -3.2466226653953846e+01
8 -3.2514505473946151e+01
9 -3.2561600294830768e+01
10 -3.2612452712061540e+01
11 -3.2670509739530772e+01
12 -3.2734196276169236e+01
13 -3.2789428066669231e+01
14 -3.2834512773469228e+01
15 -3.2885628091146152e+01
16 -3.2962218404407693e+01
17 -3.3054466277284618e+01
18 -3.3151636465053848e+01
19 -3.3246196905800005e+01
20 -3.3403262636830767e+01
21 -3.3546211990800003e+01


==> o2_img/p-laplacian_buoyancy_conservation/plaplacian_monitor.dat <==
         p total Iter       Iter   Residual |u - u_ |^ |lv - lv_| |lbc - lbc         lv        lbc      rho_v     rho_bc
   2.00000          0          0  0.106E-02  0.106E-02  0.000E+00  0.000E+00  0.000E+00  0.000E+00  0.100E+02  0.100E+02
   2.00000          1          1  0.126E-05  0.449E-10  0.966E-07  0.117E-05  0.311E-02  0.108E-01  0.100E+02  0.100E+02
   2.00000          2          2  0.199E-05  0.372E-10  0.191E-06  0.180E-05  0.748E-02  0.242E-01  0.100E+02  0.100E+02
   2.00000          3          3  0.129E-05  0.581E-10  0.191E-06  0.110E-05  0.119E-01  0.347E-01  0.100E+02  0.100E+02
   2.00000          4          4  0.418E-06  0.921E-10  0.146E-06  0.272E-06  0.157E-01  0.399E-01  0.100E+02  0.100E+02
   2.00000          5          5  0.122E-06  0.117E-09  0.108E-06  0.136E-07  0.190E-01  0.400E-01  0.100E+02  0.100E+02
   2.00000          6          6  0.226E-06  0.127E-09  0.963E-07  0.130E-06  0.221E-01  0.368E-01  0.100E+02  0.100E+02
   2.00000          7          7  0.350E-06  0.128E-09  0.111E-06  0.239E-06  0.254E-01  0.325E-01  0.100E+02  0.100E+02
   2.00000          8          8  0.366E-06  0.125E-09  0.151E-06  0.215E-06  0.293E-01  0.287E-01  0.100E+02  0.100E+02
   2.00000          9          9  0.344E-06  0.124E-09  0.211E-06  0.133E-06  0.339E-01  0.264E-01  0.100E+02  0.100E+02
   2.00000         10         10  0.355E-06  0.125E-09  0.281E-06  0.738E-07  0.392E-01  0.256E-01  0.100E+02  0.100E+02
   2.00000         11         11  0.401E-06  0.129E-09  0.347E-06  0.538E-07  0.451E-01  0.260E-01  0.100E+02  0.100E+02
   2.00000         12         12  0.455E-06  0.135E-09  0.401E-06  0.536E-07  0.514E-01  0.269E-01  0.100E+02  0.100E+02
   2.00000         13         13  0.500E-06  0.143E-09  0.440E-06  0.591E-07  0.580E-01  0.281E-01  0.100E+02  0.100E+02
   2.00000         14         14  0.537E-06  0.151E-09  0.468E-06  0.682E-07  0.649E-01  0.292E-01  0.100E+02  0.100E+02
   2.00000         15         15  0.571E-06  0.160E-09  0.489E-06  0.811E-07  0.719E-01  0.304E-01  0.100E+02  0.100E+02
   2.00000         16         16  0.603E-06  0.167E-09  0.508E-06  0.946E-07  0.790E-01  0.316E-01  0.100E+02  0.100E+02
   2.00000         17         17  0.631E-06  0.175E-09  0.526E-06  0.105E-06  0.863E-01  0.330E-01  0.100E+02  0.100E+02
   2.00000         18         18  0.653E-06  0.181E-09  0.544E-06  0.109E-06  0.936E-01  0.346E-01  0.100E+02  0.100E+02
   2.00000         19         19  0.670E-06  0.188E-09  0.560E-06  0.109E-06  0.101E+00  0.365E-01  0.100E+02  0.100E+02
   2.00000         20         20  0.680E-06  0.195E-09  0.572E-06  0.107E-06  0.109E+00  0.387E-01  0.100E+02  0.100E+02
   2.00000         21         21  0.684E-06  0.202E-09  0.579E-06  0.104E-06  0.116E+00  0.410E-01  0.100E+02  0.100E+02
   2.00000         22         22  0.682E-06  0.209E-09  0.580E-06  0.102E-06  0.124E+00  0.434E-01  0.100E+02  0.100E+02
   2.00000         23         23  0.675E-06  0.217E-09  0.575E-06  0.996E-07  0.131E+00  0.459E-01  0.100E+02  0.100E+02
   2.00000         24         24  0.662E-06  0.224E-09  0.564E-06  0.974E-07  0.139E+00  0.484E-01  0.100E+02  0.100E+02
   2.00000         25         25  0.643E-06  0.232E-09  0.548E-06  0.948E-07  0.146E+00  0.510E-01  0.100E+02  0.100E+02
   2.00000         26         26  0.620E-06  0.241E-09  0.528E-06  0.916E-07  0.154E+00  0.535E-01  0.100E+02  0.100E+02
   2.00000         27         27  0.592E-06  0.249E-09  0.505E-06  0.875E-07  0.161E+00  0.560E-01  0.100E+02  0.100E+02
   2.00000         28         28  0.561E-06  0.257E-09  0.478E-06  0.826E-07  0.168E+00  0.585E-01  0.100E+02  0.100E+02
   2.00000         29         29  0.526E-06  0.266E-09  0.449E-06  0.770E-07  0.174E+00  0.609E-01  0.100E+02  0.100E+02
   2.00000         30         30  0.489E-06  0.275E-09  0.417E-06  0.709E-07  0.181E+00  0.632E-01  0.100E+02  0.100E+02
   2.00000         31         31  0.449E-06  0.284E-09  0.384E-06  0.646E-07  0.187E+00  0.655E-01  0.100E+02  0.100E+02
   2.00000         32         32  0.408E-06  0.293E-09  0.350E-06  0.583E-07  0.193E+00  0.676E-01  0.100E+02  0.100E+02
   2.00000         33         33  0.367E-06  0.303E-09  0.315E-06  0.521E-07  0.199E+00  0.696E-01  0.100E+02  0.100E+02
   2.00000         34         34  0.326E-06  0.312E-09  0.279E-06  0.461E-07  0.204E+00  0.715E-01  0.100E+02  0.100E+02
   2.00000         35         35  0.285E-06  0.322E-09  0.244E-06  0.404E-07  0.209E+00  0.732E-01  0.100E+02  0.100E+02
   2.00000         36         36  0.246E-06  0.332E-09  0.210E-06  0.350E-07  0.213E+00  0.748E-01  0.100E+02  0.100E+02
   2.00000         37         37  0.208E-06  0.342E-09  0.178E-06  0.302E-07  0.218E+00  0.763E-01  0.100E+02  0.100E+02
   2.00000         38         38  0.173E-06  0.352E-09  0.147E-06  0.258E-07  0.221E+00  0.775E-01  0.100E+02  0.100E+02
   2.00000         39         39  0.141E-06  0.362E-09  0.118E-06  0.221E-07  0.225E+00  0.787E-01  0.100E+02  0.100E+02
   2.00000         40         40  0.112E-06  0.372E-09  0.924E-07  0.191E-07  0.228E+00  0.796E-01  0.100E+02  0.100E+02
   2.00000         41         41  0.866E-07  0.382E-09  0.694E-07  0.168E-07  0.231E+00  0.804E-01  0.100E+02  0.100E+02
   2.00000         42         42  0.651E-07  0.392E-09  0.494E-07  0.153E-07  0.233E+00  0.811E-01  0.100E+02  0.100E+02
   2.00000         43         43  0.478E-07  0.402E-09  0.328E-07  0.146E-07  0.235E+00  0.815E-01  0.100E+02  0.100E+02
   2.00000         44         44  0.346E-07  0.411E-09  0.195E-07  0.147E-07  0.236E+00  0.818E-01  0.100E+02  0.100E+02
   2.00000         45         45  0.258E-07  0.421E-09  0.970E-08  0.156E-07  0.237E+00  0.820E-01  0.100E+02  0.100E+02
   2.00000         46         46  0.211E-07  0.430E-09  0.331E-08  0.174E-07  0.238E+00  0.820E-01  0.100E+02  0.100E+02
   2.00000         47         47  0.206E-07  0.440E-09  0.292E-09  0.199E-07  0.238E+00  0.818E-01  0.100E+02  0.100E+02
   2.00000         48         48  0.241E-07  0.448E-09  0.517E-09  0.231E-07  0.237E+00  0.815E-01  0.100E+02  0.100E+02
   2.00000         49         49  0.313E-07  0.457E-09  0.382E-08  0.271E-07  0.237E+00  0.811E-01  0.100E+02  0.100E+02
   2.00000         50         50  0.421E-07  0.465E-09  0.997E-08  0.316E-07  0.236E+00  0.805E-01  0.100E+02  0.100E+02
   2.00000         51         51  0.559E-07  0.473E-09  0.187E-07  0.367E-07  0.235E+00  0.798E-01  0.100E+02  0.100E+02
   2.00000         52         52  0.726E-07  0.481E-09  0.298E-07  0.423E-07  0.233E+00  0.791E-01  0.100E+02  0.100E+02
   2.00000         53         53  0.916E-07  0.488E-09  0.428E-07  0.483E-07  0.231E+00  0.782E-01  0.100E+02  0.100E+02
   2.00000         54         54  0.113E-06  0.494E-09  0.575E-07  0.545E-07  0.228E+00  0.773E-01  0.100E+02  0.100E+02
   2.00000         55         55  0.135E-06  0.500E-09  0.735E-07  0.610E-07  0.226E+00  0.763E-01  0.100E+02  0.100E+02
   2.00000         56         56  0.158E-06  0.506E-09  0.903E-07  0.676E-07  0.223E+00  0.753E-01  0.100E+02  0.100E+02
   2.00000         57         57  0.182E-06  0.511E-09  0.108E-06  0.742E-07  0.219E+00  0.742E-01  0.100E+02  0.100E+02
   2.00000         58         58  0.207E-06  0.516E-09  0.125E-06  0.808E-07  0.216E+00  0.732E-01  0.100E+02  0.100E+02
   2.00000         59         59  0.230E-06  0.520E-09  0.143E-06  0.872E-07  0.212E+00  0.722E-01  0.100E+02  0.100E+02
   2.00000         60         60  0.253E-06  0.524E-09  0.159E-06  0.933E-07  0.208E+00  0.712E-01  0.100E+02  0.100E+02
   2.00000         61         61  0.275E-06  0.527E-09  0.175E-06  0.992E-07  0.204E+00  0.703E-01  0.100E+02  0.100E+02
   2.00000         62         62  0.295E-06  0.530E-09  0.190E-06  0.105E-06  0.199E+00  0.694E-01  0.100E+02  0.100E+02
   2.00000         63         63  0.314E-06  0.532E-09  0.204E-06  0.110E-06  0.195E+00  0.687E-01  0.100E+02  0.100E+02
   2.00000         64         64  0.330E-06  0.534E-09  0.215E-06  0.114E-06  0.190E+00  0.681E-01  0.100E+02  0.100E+02
   2.00000         65         65  0.344E-06  0.536E-09  0.225E-06  0.118E-06  0.186E+00  0.677E-01  0.100E+02  0.100E+02
   2.00000         66         66  0.355E-06  0.537E-09  0.233E-06  0.121E-06  0.181E+00  0.674E-01  0.100E+02  0.100E+02
   2.00000         67         67  0.363E-06  0.537E-09  0.239E-06  0.124E-06  0.176E+00  0.673E-01  0.100E+02  0.100E+02
   2.00000         68         68  0.369E-06  0.538E-09  0.242E-06  0.126E-06  0.171E+00  0.674E-01  0.100E+02  0.100E+02
   2.00000         69         69  0.371E-06  0.538E-09  0.244E-06  0.127E-06  0.166E+00  0.677E-01  0.100E+02  0.100E+02
   2.00000         70         70  0.371E-06  0.537E-09  0.243E-06  0.128E-06  0.161E+00  0.682E-01  0.100E+02  0.100E+02
   2.00000         71         71  0.368E-06  0.537E-09  0.240E-06  0.128E-06  0.156E+00  0.689E-01  0.100E+02  0.100E+02
   2.00000         72         72  0.363E-06  0.536E-09  0.235E-06  0.127E-06  0.151E+00  0.698E-01  0.100E+02  0.100E+02
   2.00000         73         73  0.354E-06  0.535E-09  0.228E-06  0.126E-06  0.147E+00  0.708E-01  0.100E+02  0.100E+02
   2.00000         74         74  0.344E-06  0.533E-09  0.219E-06  0.124E-06  0.142E+00  0.721E-01  0.100E+02  0.100E+02
   2.00000         75         75  0.331E-06  0.532E-09  0.209E-06  0.122E-06  0.137E+00  0.735E-01  0.100E+02  0.100E+02
   2.00000         76         76  0.316E-06  0.530E-09  0.197E-06  0.119E-06  0.133E+00  0.750E-01  0.100E+02  0.100E+02
   2.00000         77         77  0.299E-06  0.528E-09  0.184E-06  0.115E-06  0.129E+00  0.767E-01  0.100E+02  0.100E+02
   2.00000         78         78  0.282E-06  0.526E-09  0.169E-06  0.112E-06  0.124E+00  0.785E-01  0.100E+02  0.100E+02
   2.00000         79         79  0.263E-06  0.524E-09  0.155E-06  0.108E-06  0.121E+00  0.804E-01  0.100E+02  0.100E+02
   2.00000         80         80  0.243E-06  0.522E-09  0.139E-06  0.103E-06  0.117E+00  0.824E-01  0.100E+02  0.100E+02
   2.00000         81         81  0.223E-06  0.519E-09  0.124E-06  0.989E-07  0.113E+00  0.845E-01  0.100E+02  0.100E+02
   2.00000         82         82  0.203E-06  0.517E-09  0.109E-06  0.943E-07  0.110E+00  0.866E-01  0.100E+02  0.100E+02
   2.00000         83         83  0.184E-06  0.515E-09  0.936E-07  0.896E-07  0.107E+00  0.888E-01  0.100E+02  0.100E+02
   2.00000         84         84  0.164E-06  0.512E-09  0.790E-07  0.849E-07  0.104E+00  0.910E-01  0.100E+02  0.100E+02
   2.00000         85         85  0.146E-06  0.510E-09  0.652E-07  0.802E-07  0.102E+00  0.932E-01  0.100E+02  0.100E+02
   2.00000         86         86  0.129E-06  0.508E-09  0.524E-07  0.756E-07  0.993E-01  0.955E-01  0.100E+02  0.100E+02
   2.00000         87         87  0.112E-06  0.505E-09  0.406E-07  0.712E-07  0.972E-01  0.977E-01  0.100E+02  0.100E+02
   2.00000         88         88  0.977E-07  0.503E-09  0.302E-07  0.670E-07  0.955E-01  0.100E+00  0.100E+02  0.100E+02
   2.00000         89         89  0.847E-07  0.501E-09  0.212E-07  0.630E-07  0.940E-01  0.102E+00  0.100E+02  0.100E+02
   2.00000         90         90  0.735E-07  0.498E-09  0.137E-07  0.593E-07  0.929E-01  0.104E+00  0.100E+02  0.100E+02
   2.00000         91         91  0.642E-07  0.496E-09  0.779E-08  0.559E-07  0.920E-01  0.107E+00  0.100E+02  0.100E+02
   2.00000         92         92  0.569E-07  0.493E-09  0.354E-08  0.529E-07  0.914E-01  0.109E+00  0.100E+02  0.100E+02
   2.00000         93         93  0.516E-07  0.491E-09  0.946E-09  0.501E-07  0.911E-01  0.111E+00  0.100E+02  0.100E+02
   2.00000         94         94  0.482E-07  0.489E-09  0.490E-11  0.477E-07  0.911E-01  0.113E+00  0.100E+02  0.100E+02
   2.00000         95         95  0.469E-07  0.486E-09  0.677E-09  0.457E-07  0.913E-01  0.115E+00  0.100E+02  0.100E+02
   2.00000         96         96  0.474E-07  0.484E-09  0.290E-08  0.440E-07  0.919E-01  0.117E+00  0.100E+02  0.100E+02
   2.00000         97         97  0.498E-07  0.481E-09  0.658E-08  0.427E-07  0.927E-01  0.119E+00  0.100E+02  0.100E+02
   2.00000         98         98  0.538E-07  0.479E-09  0.116E-07  0.417E-07  0.938E-01  0.121E+00  0.100E+02  0.100E+02
   2.00000         99         99  0.594E-07  0.477E-09  0.179E-07  0.410E-07  0.951E-01  0.123E+00  0.100E+02  0.100E+02
   2.00000        100        100  0.663E-07  0.474E-09  0.252E-07  0.407E-07  0.967E-01  0.125E+00  0.100E+02  0.100E+02
   2.00000        101        101  0.745E-07  0.472E-09  0.334E-07  0.405E-07  0.985E-01  0.127E+00  0.100E+02  0.100E+02
   2.00000        102        102  0.836E-07  0.469E-09  0.424E-07  0.407E-07  0.101E+00  0.129E+00  0.100E+02  0.100E+02
   2.00000        103        103  0.934E-07  0.467E-09  0.520E-07  0.410E-07  0.103E+00  0.131E+00  0.100E+02  0.100E+02
   2.00000        104        104  0.104E-06  0.464E-09  0.619E-07  0.415E-07  0.105E+00  0.133E+00  0.100E+02  0.100E+02
   2.00000        105        105  0.115E-06  0.462E-09  0.720E-07  0.422E-07  0.108E+00  0.134E+00  0.100E+02  0.100E+02
   2.00000        106        106  0.126E-06  0.459E-09  0.821E-07  0.430E-07  0.111E+00  0.136E+00  0.100E+02  0.100E+02
   2.00000        107        107  0.136E-06  0.456E-09  0.921E-07  0.438E-07  0.114E+00  0.138E+00  0.100E+02  0.100E+02
   2.00000        108        108  0.147E-06  0.454E-09  0.102E-06  0.447E-07  0.117E+00  0.140E+00  0.100E+02  0.100E+02
   2.00000        109        109  0.157E-06  0.451E-09  0.111E-06  0.457E-07  0.120E+00  0.142E+00  0.100E+02  0.100E+02
   2.00000        110        110  0.166E-06  0.448E-09  0.119E-06  0.466E-07  0.124E+00  0.143E+00  0.100E+02  0.100E+02
   2.00000        111        111  0.175E-06  0.446E-09  0.127E-06  0.475E-07  0.127E+00  0.145E+00  0.100E+02  0.100E+02
   2.00000        112        112  0.182E-06  0.443E-09  0.134E-06  0.483E-07  0.131E+00  0.147E+00  0.100E+02  0.100E+02
   2.00000        113        113  0.189E-06  0.440E-09  0.139E-06  0.490E-07  0.135E+00  0.149E+00  0.100E+02  0.100E+02
   2.00000        114        114  0.194E-06  0.438E-09  0.144E-06  0.496E-07  0.139E+00  0.151E+00  0.100E+02  0.100E+02
   2.00000        115        115  0.198E-06  0.435E-09  0.148E-06  0.501E-07  0.142E+00  0.152E+00  0.100E+02  0.100E+02
   2.00000        116        116  0.201E-06  0.432E-09  0.150E-06  0.505E-07  0.146E+00  0.154E+00  0.100E+02  0.100E+02
   2.00000        117        117  0.202E-06  0.430E-09  0.151E-06  0.507E-07  0.150E+00  0.156E+00  0.100E+02  0.100E+02
   2.00000        118        118  0.202E-06  0.427E-09  0.151E-06  0.508E-07  0.154E+00  0.158E+00  0.100E+02  0.100E+02
   2.00000        119        119  0.201E-06  0.425E-09  0.150E-06  0.508E-07  0.158E+00  0.160E+00  0.100E+02  0.100E+02
   2.00000        120        120  0.198E-06  0.422E-09  0.147E-06  0.506E-07  0.162E+00  0.162E+00  0.100E+02  0.100E+02
   2.00000        121        121  0.194E-06  0.420E-09  0.144E-06  0.503E-07  0.166E+00  0.163E+00  0.100E+02  0.100E+02
   2.00000        122        122  0.189E-06  0.417E-09  0.139E-06  0.498E-07  0.169E+00  0.165E+00  0.100E+02  0.100E+02
   2.00000        123        123  0.183E-06  0.415E-09  0.134E-06  0.493E-07  0.173E+00  0.167E+00  0.100E+02  0.100E+02
   2.00000        124        124  0.176E-06  0.413E-09  0.127E-06  0.486E-07  0.177E+00  0.169E+00  0.100E+02  0.100E+02
   2.00000        125        125  0.169E-06  0.411E-09  0.120E-06  0.479E-07  0.180E+00  0.171E+00  0.100E+02  0.100E+02
   2.00000        126        126  0.160E-06  0.409E-09  0.113E-06  0.471E-07  0.183E+00  0.173E+00  0.100E+02  0.100E+02
   2.00000        127        127  0.151E-06  0.407E-09  0.105E-06  0.463E-07  0.187E+00  0.175E+00  0.100E+02  0.100E+02
   2.00000        128        128  0.142E-06  0.405E-09  0.961E-07  0.455E-07  0.190E+00  0.177E+00  0.100E+02  0.100E+02
   2.00000        129        129  0.132E-06  0.403E-09  0.873E-07  0.446E-07  0.193E+00  0.179E+00  0.100E+02  0.100E+02
   2.00000        130        130  0.123E-06  0.402E-09  0.785E-07  0.438E-07  0.195E+00  0.181E+00  0.100E+02  0.100E+02
   2.00000        131        131  0.113E-06  0.400E-09  0.697E-07  0.430E-07  0.198E+00  0.183E+00  0.100E+02  0.100E+02
   2.00000        132        132  0.104E-06  0.399E-09  0.610E-07  0.422E-07  0.201E+00  0.185E+00  0.100E+02  0.100E+02
   2.00000        133        133  0.945E-07  0.397E-09  0.526E-07  0.415E-07  0.203E+00  0.187E+00  0.100E+02  0.100E+02
   2.00000        134        134  0.859E-07  0.396E-09  0.446E-07  0.409E-07  0.205E+00  0.189E+00  0.100E+02  0.100E+02
   2.00000        135        135  0.778E-07  0.395E-09  0.370E-07  0.404E-07  0.207E+00  0.191E+00  0.100E+02  0.100E+02
   2.00000        136        136  0.704E-07  0.393E-09  0.300E-07  0.400E-07  0.209E+00  0.193E+00  0.100E+02  0.100E+02
   2.00000        137        137  0.638E-07  0.392E-09  0.236E-07  0.397E-07  0.210E+00  0.195E+00  0.100E+02  0.100E+02
   2.00000        138        138  0.579E-07  0.391E-09  0.179E-07  0.396E-07  0.212E+00  0.197E+00  0.100E+02  0.100E+02
   2.00000        139        139  0.529E-07  0.390E-09  0.130E-07  0.396E-07  0.213E+00  0.199E+00  0.100E+02  0.100E+02
   2.00000        140        140  0.489E-07  0.389E-09  0.883E-08  0.397E-07  0.214E+00  0.201E+00  0.100E+02  0.100E+02
   2.00000        141        141  0.457E-07  0.388E-09  0.547E-08  0.399E-07  0.214E+00  0.203E+00  0.100E+02  0.100E+02
   2.00000        142        142  0.435E-07  0.387E-09  0.292E-08  0.402E-07  0.215E+00  0.205E+00  0.100E+02  0.100E+02
   2.00000        143        143  0.423E-07  0.386E-09  0.118E-08  0.407E-07  0.215E+00  0.207E+00  0.100E+02  0.100E+02
   2.00000        144        144  0.419E-07  0.385E-09  0.220E-09  0.413E-07  0.215E+00  0.209E+00  0.100E+02  0.100E+02
   2.00000        145        145  0.423E-07  0.384E-09  0.186E-10  0.419E-07  0.215E+00  0.210E+00  0.100E+02  0.100E+02
   2.00000        146        146  0.436E-07  0.383E-09  0.532E-09  0.427E-07  0.215E+00  0.212E+00  0.100E+02  0.100E+02
   2.00000        147        147  0.456E-07  0.382E-09  0.171E-08  0.435E-07  0.215E+00  0.214E+00  0.100E+02  0.100E+02
   2.00000        148        148  0.483E-07  0.381E-09  0.349E-08  0.444E-07  0.214E+00  0.216E+00  0.100E+02  0.100E+02
   2.00000        149        149  0.515E-07  0.380E-09  0.581E-08  0.453E-07  0.213E+00  0.218E+00  0.100E+02  0.100E+02
   2.00000        150        150  0.552E-07  0.379E-09  0.858E-08  0.463E-07  0.212E+00  0.220E+00  0.100E+02  0.100E+02
   2.00000        151        151  0.594E-07  0.378E-09  0.117E-07  0.472E-07  0.211E+00  0.222E+00  0.100E+02  0.100E+02
   2.00000        152        152  0.637E-07  0.377E-09  0.152E-07  0.482E-07  0.210E+00  0.224E+00  0.100E+02  0.100E+02
   2.00000        153        153  0.683E-07  0.376E-09  0.189E-07  0.491E-07  0.209E+00  0.226E+00  0.100E+02  0.100E+02
   2.00000        154        154  0.730E-07  0.374E-09  0.227E-07  0.499E-07  0.207E+00  0.228E+00  0.100E+02  0.100E+02
   2.00000        155        155  0.776E-07  0.373E-09  0.265E-07  0.507E-07  0.206E+00  0.230E+00  0.100E+02  0.100E+02
   2.00000        156        156  0.821E-07  0.371E-09  0.304E-07  0.514E-07  0.204E+00  0.232E+00  0.100E+02  0.100E+02
   2.00000        157        157  0.864E-07  0.370E-09  0.341E-07  0.520E-07  0.202E+00  0.234E+00  0.100E+02  0.100E+02
   2.00000        158        158  0.904E-07  0.368E-09  0.376E-07  0.524E-07  0.200E+00  0.236E+00  0.100E+02  0.100E+02
   2.00000        159        159  0.941E-07  0.367E-09  0.409E-07  0.528E-07  0.198E+00  0.238E+00  0.100E+02  0.100E+02
   2.00000        160        160  0.973E-07  0.365E-09  0.439E-07  0.530E-07  0.196E+00  0.240E+00  0.100E+02  0.100E+02
   2.00000        161        161  0.100E-06  0.363E-09  0.465E-07  0.531E-07  0.194E+00  0.242E+00  0.100E+02  0.100E+02
   2.00000        162        162  0.102E-06  0.362E-09  0.487E-07  0.530E-07  0.192E+00  0.244E+00  0.100E+02  0.100E+02
   2.00000        163        163  0.104E-06  0.360E-09  0.505E-07  0.528E-07  0.189E+00  0.246E+00  0.100E+02  0.100E+02
   2.00000        164        164  0.105E-06  0.358E-09  0.519E-07  0.524E-07  0.187E+00  0.248E+00  0.100E+02  0.100E+02
   2.00000        165        165  0.105E-06  0.356E-09  0.527E-07  0.519E-07  0.185E+00  0.250E+00  0.100E+02  0.100E+02
   2.00000        166        166  0.105E-06  0.354E-09  0.531E-07  0.512E-07  0.182E+00  0.252E+00  0.100E+02  0.100E+02
   2.00000        167        167  0.104E-06  0.352E-09  0.530E-07  0.503E-07  0.180E+00  0.254E+00  0.100E+02  0.100E+02
   2.00000        168        168  0.102E-06  0.350E-09  0.524E-07  0.494E-07  0.178E+00  0.256E+00  0.100E+02  0.100E+02
   2.00000        169        169  0.100E-06  0.348E-09  0.514E-07  0.483E-07  0.176E+00  0.258E+00  0.100E+02  0.100E+02
   2.00000        170        170  0.973E-07  0.346E-09  0.499E-07  0.470E-07  0.173E+00  0.260E+00  0.100E+02  0.100E+02
   2.00000        171        171  0.941E-07  0.344E-09  0.480E-07  0.457E-07  0.171E+00  0.262E+00  0.100E+02  0.100E+02
   2.00000        172        172  0.904E-07  0.342E-09  0.458E-07  0.443E-07  0.169E+00  0.264E+00  0.100E+02  0.100E+02
   2.00000        173        173  0.864E-07  0.339E-09  0.433E-07  0.428E-07  0.167E+00  0.265E+00  0.100E+02  0.100E+02
   2.00000        174        174  0.820E-07  0.337E-09  0.405E-07  0.412E-07  0.165E+00  0.267E+00  0.100E+02  0.100E+02
   2.00000        175        175  0.774E-07  0.335E-09  0.375E-07  0.395E-07  0.163E+00  0.269E+00  0.100E+02  0.100E+02
   2.00000        176        176  0.725E-07  0.333E-09  0.343E-07  0.379E-07  0.161E+00  0.271E+00  0.100E+02  0.100E+02
   2.00000        177        177  0.675E-07  0.331E-09  0.311E-07  0.362E-07  0.159E+00  0.273E+00  0.100E+02  0.100E+02
   2.00000        178        178  0.625E-07  0.329E-09  0.277E-07  0.344E-07  0.158E+00  0.274E+00  0.100E+02  0.100E+02
   2.00000        179        179  0.575E-07  0.326E-09  0.244E-07  0.328E-07  0.156E+00  0.276E+00  0.100E+02  0.100E+02
   2.00000        180        180  0.525E-07  0.324E-09  0.211E-07  0.311E-07  0.155E+00  0.278E+00  0.100E+02  0.100E+02
   2.00000        181        181  0.478E-07  0.322E-09  0.180E-07  0.294E-07  0.153E+00  0.279E+00  0.100E+02  0.100E+02
   2.00000        182        182  0.432E-07  0.320E-09  0.150E-07  0.279E-07  0.152E+00  0.281E+00  0.100E+02  0.100E+02
   2.00000        183        183  0.388E-07  0.318E-09  0.122E-07  0.263E-07  0.151E+00  0.282E+00  0.100E+02  0.100E+02
   2.00000        184        184  0.348E-07  0.315E-09  0.958E-08  0.249E-07  0.150E+00  0.284E+00  0.100E+02  0.100E+02
   2.00000        185        185  0.311E-07  0.313E-09  0.727E-08  0.235E-07  0.149E+00  0.286E+00  0.100E+02  0.100E+02
   2.00000        186        186  0.278E-07  0.311E-09  0.524E-08  0.223E-07  0.148E+00  0.287E+00  0.100E+02  0.100E+02
   2.00000        187        187  0.249E-07  0.309E-09  0.354E-08  0.211E-07  0.148E+00  0.288E+00  0.100E+02  0.100E+02
   2.00000        188        188  0.225E-07  0.307E-09  0.216E-08  0.200E-07  0.147E+00  0.290E+00  0.100E+02  0.100E+02
   2.00000        189        189  0.205E-07  0.304E-09  0.112E-08  0.190E-07  0.147E+00  0.291E+00  0.100E+02  0.100E+02
   2.00000        190        190  0.189E-07  0.302E-09  0.417E-09  0.182E-07  0.147E+00  0.293E+00  0.100E+02  0.100E+02
   2.00000        191        191  0.178E-07  0.300E-09  0.566E-10  0.174E-07  0.147E+00  0.294E+00  0.100E+02  0.100E+02
   2.00000        192        192  0.171E-07  0.298E-09  0.271E-10  0.168E-07  0.147E+00  0.295E+00  0.100E+02  0.100E+02
   2.00000        193        193  0.168E-07  0.296E-09  0.314E-09  0.162E-07  0.147E+00  0.296E+00  0.100E+02  0.100E+02
   2.00000        194        194  0.170E-07  0.294E-09  0.899E-09  0.158E-07  0.147E+00  0.298E+00  0.100E+02  0.100E+02
   2.00000        195        195  0.175E-07  0.291E-09  0.176E-08  0.154E-07  0.148E+00  0.299E+00  0.100E+02  0.100E+02
   2.00000        196        196  0.183E-07  0.289E-09  0.286E-08  0.151E-07  0.148E+00  0.300E+00  0.100E+02  0.100E+02
   2.00000        197        197  0.194E-07  0.287E-09  0.418E-08  0.149E-07  0.149E+00  0.301E+00  0.100E+02  0.100E+02
   2.00000        198        198  0.208E-07  0.285E-09  0.569E-08  0.148E-07  0.150E+00  0.302E+00  0.100E+02  0.100E+02
   2.00000        199        199  0.224E-07  0.283E-09  0.733E-08  0.148E-07  0.151E+00  0.303E+00  0.100E+02  0.100E+02
   2.00000        200        200  0.241E-07  0.280E-09  0.909E-08  0.148E-07  0.152E+00  0.304E+00  0.100E+02  0.100E+02
   2.00000        201        201  0.260E-07  0.278E-09  0.109E-07  0.148E-07  0.153E+00  0.305E+00  0.100E+02  0.100E+02
   2.00000        202        202  0.279E-07  0.276E-09  0.128E-07  0.149E-07  0.154E+00  0.306E+00  0.100E+02  0.100E+02
   2.00000        203        203  0.299E-07  0.274E-09  0.146E-07  0.150E-07  0.155E+00  0.307E+00  0.100E+02  0.100E+02
   2.00000        204        204  0.318E-07  0.272E-09  0.165E-07  0.151E-07  0.156E+00  0.308E+00  0.100E+02  0.100E+02
   2.00000        205        205  0.336E-07  0.269E-09  0.182E-07  0.152E-07  0.158E+00  0.309E+00  0.100E+02  0.100E+02
   2.00000        206        206  0.354E-07  0.267E-09  0.198E-07  0.153E-07  0.159E+00  0.310E+00  0.100E+02  0.100E+02
   2.00000        207        207  0.370E-07  0.265E-09  0.213E-07  0.154E-07  0.160E+00  0.310E+00  0.100E+02  0.100E+02
   2.00000        208        208  0.384E-07  0.263E-09  0.227E-07  0.154E-07  0.162E+00  0.311E+00  0.100E+02  0.100E+02
   2.00000        209        209  0.396E-07  0.261E-09  0.238E-07  0.155E-07  0.163E+00  0.312E+00  0.100E+02  0.100E+02
   2.00000        210        210  0.405E-07  0.259E-09  0.248E-07  0.155E-07  0.165E+00  0.313E+00  0.100E+02  0.100E+02
   2.00000        211        211  0.412E-07  0.256E-09  0.255E-07  0.154E-07  0.167E+00  0.314E+00  0.100E+02  0.100E+02
   2.00000        212        212  0.416E-07  0.254E-09  0.260E-07  0.154E-07  0.168E+00  0.314E+00  0.100E+02  0.100E+02
   2.00000        213        213  0.418E-07  0.252E-09  0.263E-07  0.152E-07  0.170E+00  0.315E+00  0.100E+02  0.100E+02
   2.00000        214        214  0.416E-07  0.250E-09  0.263E-07  0.151E-07  0.171E+00  0.316E+00  0.100E+02  0.100E+02
   2.00000        215        215  0.412E-07  0.248E-09  0.261E-07  0.148E-07  0.173E+00  0.316E+00  0.100E+02  0.100E+02
   2.00000        216        216  0.405E-07  0.246E-09  0.257E-07  0.146E-07  0.175E+00  0.317E+00  0.100E+02  0.100E+02
   2.00000        217        217  0.395E-07  0.244E-09  0.251E-07  0.142E-07  0.176E+00  0.318E+00  0.100E+02  0.100E+02
   2.00000        218        218  0.383E-07  0.242E-09  0.242E-07  0.139E-07  0.178E+00  0.318E+00  0.100E+02  0.100E+02
   2.00000        219        219  0.369E-07  0.241E-09  0.232E-07  0.134E-07  0.179E+00  0.319E+00  0.100E+02  0.100E+02
   2.00000        220        220  0.352E-07  0.239E-09  0.220E-07  0.130E-07  0.181E+00  0.319E+00  0.100E+02  0.100E+02
   2.00000        221        221  0.334E-07  0.237E-09  0.207E-07  0.125E-07  0.182E+00  0.320E+00  0.100E+02  0.100E+02
   2.00000        222        222  0.314E-07  0.235E-09  0.192E-07  0.119E-07  0.184E+00  0.320E+00  0.100E+02  0.100E+02
   2.00000        223        223  0.293E-07  0.234E-09  0.177E-07  0.113E-07  0.185E+00  0.321E+00  0.100E+02  0.100E+02
   2.00000        224        224  0.271E-07  0.232E-09  0.161E-07  0.108E-07  0.186E+00  0.321E+00  0.100E+02  0.100E+02
   2.00000        225        225  0.248E-07  0.231E-09  0.144E-07  0.101E-07  0.187E+00  0.322E+00  0.100E+02  0.100E+02
   2.00000        226        226  0.225E-07  0.229E-09  0.128E-07  0.950E-08  0.189E+00  0.322E+00  0.100E+02  0.100E+02
   2.00000        227        227  0.202E-07  0.228E-09  0.111E-07  0.886E-08  0.190E+00  0.323E+00  0.100E+02  0.100E+02
   2.00000        228        228  0.180E-07  0.226E-09  0.952E-08  0.822E-08  0.191E+00  0.323E+00  0.100E+02  0.100E+02
   2.00000        229        229  0.158E-07  0.225E-09  0.798E-08  0.758E-08  0.192E+00  0.324E+00  0.100E+02  0.100E+02
   2.00000        230        230  0.137E-07  0.224E-09  0.653E-08  0.694E-08  0.192E+00  0.324E+00  0.100E+02  0.100E+02
   2.00000        231        231  0.117E-07  0.223E-09  0.519E-08  0.632E-08  0.193E+00  0.325E+00  0.100E+02  0.100E+02
   2.00000        232        232  0.992E-08  0.222E-09  0.397E-08  0.572E-08  0.194E+00  0.325E+00  0.100E+02  0.100E+02
   2.00000        233        233  0.826E-08  0.220E-09  0.290E-08  0.514E-08  0.194E+00  0.325E+00  0.100E+02  0.100E+02
   2.00000        234        234  0.679E-08  0.219E-09  0.198E-08  0.459E-08  0.195E+00  0.326E+00  0.100E+02  0.100E+02
   2.00000        235        235  0.552E-08  0.218E-09  0.123E-08  0.407E-08  0.195E+00  0.326E+00  0.100E+02  0.100E+02
   2.00000        236        236  0.446E-08  0.217E-09  0.659E-09  0.358E-08  0.195E+00  0.326E+00  0.100E+02  0.100E+02
   2.00000        237        237  0.360E-08  0.217E-09  0.262E-09  0.312E-08  0.195E+00  0.327E+00  0.100E+02  0.100E+02
   2.00000        238        238  0.297E-08  0.216E-09  0.457E-10  0.271E-08  0.196E+00  0.327E+00  0.100E+02  0.100E+02
   2.00000        239        239  0.255E-08  0.215E-09  0.686E-11  0.233E-08  0.195E+00  0.327E+00  0.100E+02  0.100E+02
   2.00000        240        240  0.234E-08  0.214E-09  0.141E-09  0.198E-08  0.195E+00  0.327E+00  0.100E+02  0.100E+02
   2.00000        241        241  0.234E-08  0.213E-09  0.442E-09  0.168E-08  0.195E+00  0.328E+00  0.100E+02  0.100E+02
   2.00000        242        242  0.253E-08  0.213E-09  0.899E-09  0.142E-08  0.195E+00  0.328E+00  0.100E+02  0.100E+02
   2.00000        243        243  0.290E-08  0.212E-09  0.150E-08  0.119E-08  0.194E+00  0.328E+00  0.100E+02  0.100E+02
   2.00000        244        244  0.344E-08  0.211E-09  0.223E-08  0.100E-08  0.194E+00  0.328E+00  0.100E+02  0.100E+02
   2.00000        245        245  0.413E-08  0.211E-09  0.307E-08  0.844E-09  0.193E+00  0.328E+00  0.100E+02  0.100E+02
   2.00000        246        246  0.494E-08  0.210E-09  0.401E-08  0.721E-09  0.193E+00  0.329E+00  0.100E+02  0.100E+02
   2.00000        247        247  0.587E-08  0.209E-09  0.503E-08  0.627E-09  0.192E+00  0.329E+00  0.100E+02  0.100E+02
   2.00000        248        248  0.688E-08  0.209E-09  0.611E-08  0.561E-09  0.191E+00  0.329E+00  0.100E+02  0.100E+02
   2.00000        249        249  0.795E-08  0.208E-09  0.722E-08  0.521E-09  0.190E+00  0.329E+00  0.100E+02  0.100E+02
   2.00000        250        250  0.907E-08  0.208E-09  0.836E-08  0.502E-09  0.190E+00  0.329E+00  0.100E+02  0.100E+02
   2.00000        251        251  0.102E-07  0.207E-09  0.949E-08  0.503E-09  0.189E+00  0.329E+00  0.100E+02  0.100E+02
   2.00000        252        252  0.113E-07  0.207E-09  0.106E-07  0.520E-09  0.188E+00  0.329E+00  0.100E+02  0.100E+02
   2.00000        253        253  0.124E-07  0.206E-09  0.117E-07  0.552E-09  0.186E+00  0.329E+00  0.100E+02  0.100E+02
   2.00000        254        254  0.135E-07  0.205E-09  0.127E-07  0.594E-09  0.185E+00  0.329E+00  0.100E+02  0.100E+02
   2.00000        255        255  0.145E-07  0.205E-09  0.136E-07  0.646E-09  0.184E+00  0.329E+00  0.100E+02  0.100E+02
   2.00000        256        256  0.154E-07  0.204E-09  0.145E-07  0.704E-09  0.183E+00  0.329E+00  0.100E+02  0.100E+02
   2.00000        257        257  0.162E-07  0.204E-09  0.153E-07  0.767E-09  0.182E+00  0.329E+00  0.100E+02  0.100E+02
   2.00000        258        258  0.169E-07  0.203E-09  0.159E-07  0.833E-09  0.180E+00  0.329E+00  0.100E+02  0.100E+02
   2.00000        259        259  0.175E-07  0.203E-09  0.164E-07  0.900E-09  0.179E+00  0.329E+00  0.100E+02  0.100E+02
   2.00000        260        260  0.180E-07  0.202E-09  0.168E-07  0.969E-09  0.178E+00  0.329E+00  0.100E+02  0.100E+02
   2.00000        261        261  0.184E-07  0.201E-09  0.171E-07  0.104E-08  0.177E+00  0.329E+00  0.100E+02  0.100E+02
   2.00000        262        262  0.186E-07  0.201E-09  0.173E-07  0.110E-08  0.175E+00  0.329E+00  0.100E+02  0.100E+02
   2.00000        263        263  0.187E-07  0.200E-09  0.173E-07  0.117E-08  0.174E+00  0.328E+00  0.100E+02  0.100E+02
   2.00000        264        264  0.186E-07  0.200E-09  0.172E-07  0.124E-08  0.173E+00  0.328E+00  0.100E+02  0.100E+02
   2.00000        265        265  0.184E-07  0.199E-09  0.169E-07  0.131E-08  0.171E+00  0.328E+00  0.100E+02  0.100E+02
   2.00000        266        266  0.181E-07  0.198E-09  0.166E-07  0.137E-08  0.170E+00  0.328E+00  0.100E+02  0.100E+02
   2.00000        267        267  0.177E-07  0.198E-09  0.161E-07  0.145E-08  0.169E+00  0.327E+00  0.100E+02  0.100E+02
   2.00000        268        268  0.172E-07  0.197E-09  0.155E-07  0.152E-08  0.168E+00  0.327E+00  0.100E+02  0.100E+02
   2.00000        269        269  0.166E-07  0.197E-09  0.148E-07  0.160E-08  0.166E+00  0.327E+00  0.100E+02  0.100E+02
   2.00000        270        270  0.160E-07  0.196E-09  0.141E-07  0.168E-08  0.165E+00  0.327E+00  0.100E+02  0.100E+02
   2.00000        271        271  0.152E-07  0.195E-09  0.133E-07  0.177E-08  0.164E+00  0.326E+00  0.100E+02  0.100E+02
   2.00000        272        272  0.144E-07  0.195E-09  0.124E-07  0.188E-08  0.163E+00  0.326E+00  0.100E+02  0.100E+02
   2.00000        273        273  0.136E-07  0.194E-09  0.114E-07  0.199E-08  0.162E+00  0.326E+00  0.100E+02  0.100E+02
   2.00000        274        274  0.128E-07  0.193E-09  0.105E-07  0.212E-08  0.161E+00  0.325E+00  0.100E+02  0.100E+02
   2.00000        275        275  0.120E-07  0.192E-09  0.951E-08  0.226E-08  0.160E+00  0.325E+00  0.100E+02  0.100E+02
   2.00000        276        276  0.111E-07  0.192E-09  0.854E-08  0.241E-08  0.159E+00  0.324E+00  0.100E+02  0.100E+02
   2.00000        277        277  0.103E-07  0.191E-09  0.757E-08  0.259E-08  0.158E+00  0.324E+00  0.100E+02  0.100E+02
   2.00000        278        278  0.960E-08  0.190E-09  0.663E-08  0.278E-08  0.157E+00  0.323E+00  0.100E+02  0.100E+02
   2.00000        279        279  0.890E-08  0.189E-09  0.571E-08  0.299E-08  0.156E+00  0.323E+00  0.100E+02  0.100E+02
   2.00000        280        280  0.826E-08  0.189E-09  0.485E-08  0.323E-08  0.156E+00  0.322E+00  0.100E+02  0.100E+02
   2.00000        281        281  0.770E-08  0.188E-09  0.403E-08  0.348E-08  0.155E+00  0.322E+00  0.100E+02  0.100E+02
   2.00000        282        282  0.722E-08  0.187E-09  0.328E-08  0.375E-08  0.155E+00  0.321E+00  0.100E+02  0.100E+02
   2.00000        283        283  0.683E-08  0.186E-09  0.260E-08  0.405E-08  0.154E+00  0.320E+00  0.100E+02  0.100E+02
   2.00000        284        284  0.654E-08  0.186E-09  0.199E-08  0.436E-08  0.154E+00  0.320E+00  0.100E+02  0.100E+02
   2.00000        285        285  0.635E-08  0.185E-09  0.146E-08  0.470E-08  0.153E+00  0.319E+00  0.100E+02  0.100E+02
   2.00000        286        286  0.626E-08  0.184E-09  0.102E-08  0.506E-08  0.153E+00  0.319E+00  0.100E+02  0.100E+02
   2.00000        287        287  0.626E-08  0.183E-09  0.651E-09  0.543E-08  0.153E+00  0.318E+00  0.100E+02  0.100E+02
   2.00000        288        288  0.637E-08  0.182E-09  0.370E-09  0.582E-08  0.152E+00  0.317E+00  0.100E+02  0.100E+02
   2.00000        289        289  0.657E-08  0.181E-09  0.169E-09  0.622E-08  0.152E+00  0.316E+00  0.100E+02  0.100E+02
   2.00000        290        290  0.687E-08  0.180E-09  0.474E-10  0.664E-08  0.152E+00  0.316E+00  0.100E+02  0.100E+02
   2.00000        291        291  0.725E-08  0.180E-09  0.805E-12  0.707E-08  0.152E+00  0.315E+00  0.100E+02  0.100E+02
   2.00000        292        292  0.771E-08  0.179E-09  0.244E-10  0.751E-08  0.152E+00  0.314E+00  0.100E+02  0.100E+02
   2.00000        293        293  0.824E-08  0.178E-09  0.112E-09  0.795E-08  0.152E+00  0.313E+00  0.100E+02  0.100E+02
   2.00000        294        294  0.884E-08  0.177E-09  0.258E-09  0.840E-08  0.153E+00  0.312E+00  0.100E+02  0.100E+02
   2.00000        295        295  0.948E-08  0.176E-09  0.455E-09  0.885E-08  0.153E+00  0.312E+00  0.100E+02  0.100E+02
   2.00000        296        296  0.102E-07  0.175E-09  0.694E-09  0.930E-08  0.153E+00  0.311E+00  0.100E+02  0.100E+02
   2.00000        297        297  0.109E-07  0.174E-09  0.969E-09  0.975E-08  0.153E+00  0.310E+00  0.100E+02  0.100E+02
   2.00000        298        298  0.116E-07  0.173E-09  0.127E-08  0.102E-07  0.154E+00  0.309E+00  0.100E+02  0.100E+02
   2.00000        299        299  0.124E-07  0.172E-09  0.159E-08  0.106E-07  0.154E+00  0.308E+00  0.100E+02  0.100E+02
   2.00000        300        300  0.131E-07  0.171E-09  0.192E-08  0.111E-07  0.155E+00  0.307E+00  0.100E+02  0.100E+02
   2.00000        301        301  0.139E-07  0.170E-09  0.225E-08  0.115E-07  0.155E+00  0.306E+00  0.100E+02  0.100E+02
   2.00000        302        302  0.146E-07  0.169E-09  0.257E-08  0.119E-07  0.155E+00  0.305E+00  0.100E+02  0.100E+02
   2.00000        303        303  0.153E-07  0.168E-09  0.289E-08  0.122E-07  0.156E+00  0.304E+00  0.100E+02  0.100E+02
   2.00000        304        304  0.160E-07  0.168E-09  0.318E-08  0.126E-07  0.157E+00  0.303E+00  0.100E+02  0.100E+02
   2.00000        305        305  0.166E-07  0.167E-09  0.345E-08  0.130E-07  0.157E+00  0.302E+00  0.100E+02  0.100E+02
   2.00000        306        306  0.171E-07  0.166E-09  0.368E-08  0.133E-07  0.158E+00  0.301E+00  0.100E+02  0.100E+02
   2.00000        307        307  0.176E-07  0.165E-09  0.389E-08  0.136E-07  0.158E+00  0.300E+00  0.100E+02  0.100E+02
   2.00000        308        308  0.181E-07  0.164E-09  0.405E-08  0.139E-07  0.159E+00  0.299E+00  0.100E+02  0.100E+02
   2.00000        309        309  0.185E-07  0.163E-09  0.417E-08  0.141E-07  0.160E+00  0.298E+00  0.100E+02  0.100E+02
   2.00000        310        310  0.188E-07  0.162E-09  0.425E-08  0.144E-07  0.160E+00  0.297E+00  0.100E+02  0.100E+02
   2.00000        311        311  0.190E-07  0.161E-09  0.429E-08  0.146E-07  0.161E+00  0.296E+00  0.100E+02  0.100E+02
   2.00000        312        312  0.192E-07  0.161E-09  0.428E-08  0.148E-07  0.162E+00  0.295E+00  0.100E+02  0.100E+02
   2.00000        313        313  0.194E-07  0.160E-09  0.423E-08  0.150E-07  0.162E+00  0.294E+00  0.100E+02  0.100E+02
   2.00000        314        314  0.194E-07  0.159E-09  0.414E-08  0.151E-07  0.163E+00  0.293E+00  0.100E+02  0.100E+02
   2.00000        315        315  0.194E-07  0.158E-09  0.401E-08  0.153E-07  0.164E+00  0.291E+00  0.100E+02  0.100E+02
   2.00000        316        316  0.194E-07  0.157E-09  0.385E-08  0.154E-07  0.164E+00  0.290E+00  0.100E+02  0.100E+02
   2.00000        317        317  0.193E-07  0.157E-09  0.365E-08  0.155E-07  0.165E+00  0.289E+00  0.100E+02  0.100E+02
   2.00000        318        318  0.192E-07  0.156E-09  0.343E-08  0.156E-07  0.165E+00  0.288E+00  0.100E+02  0.100E+02
   2.00000        319        319  0.190E-07  0.155E-09  0.318E-08  0.157E-07  0.166E+00  0.287E+00  0.100E+02  0.100E+02
   2.00000        320        320  0.188E-07  0.155E-09  0.292E-08  0.158E-07  0.166E+00  0.286E+00  0.100E+02  0.100E+02
   2.00000        321        321  0.186E-07  0.154E-09  0.264E-08  0.158E-07  0.167E+00  0.284E+00  0.100E+02  0.100E+02
   2.00000        322        322  0.184E-07  0.153E-09  0.236E-08  0.159E-07  0.167E+00  0.283E+00  0.100E+02  0.100E+02
   2.00000        323        323  0.182E-07  0.153E-09  0.207E-08  0.160E-07  0.168E+00  0.282E+00  0.100E+02  0.100E+02
   2.00000        324        324  0.179E-07  0.152E-09  0.178E-08  0.160E-07  0.168E+00  0.281E+00  0.100E+02  0.100E+02
   2.00000        325        325  0.177E-07  0.152E-09  0.151E-08  0.161E-07  0.169E+00  0.280E+00  0.100E+02  0.100E+02
   2.00000        326        326  0.175E-07  0.151E-09  0.125E-08  0.161E-07  0.169E+00  0.278E+00  0.100E+02  0.100E+02
   2.00000        327        327  0.173E-07  0.151E-09  0.999E-09  0.162E-07  0.169E+00  0.277E+00  0.100E+02  0.100E+02
   2.00000        328        328  0.171E-07  0.150E-09  0.773E-09  0.162E-07  0.170E+00  0.276E+00  0.100E+02  0.100E+02
   2.00000        329        329  0.170E-07  0.150E-09  0.572E-09  0.163E-07  0.170E+00  0.275E+00  0.100E+02  0.100E+02
   2.00000        330        330  0.169E-07  0.149E-09  0.398E-09  0.163E-07  0.170E+00  0.273E+00  0.100E+02  0.100E+02
   2.00000        331        331  0.168E-07  0.149E-09  0.254E-09  0.164E-07  0.170E+00  0.272E+00  0.100E+02  0.100E+02
   2.00000        332        332  0.168E-07  0.148E-09  0.141E-09  0.165E-07  0.170E+00  0.271E+00  0.100E+02  0.100E+02
   2.00000        333        333  0.168E-07  0.148E-09  0.607E-10  0.166E-07  0.171E+00  0.270E+00  0.100E+02  0.100E+02
   2.00000        334        334  0.168E-07  0.148E-09  0.138E-10  0.167E-07  0.171E+00  0.268E+00  0.100E+02  0.100E+02
   2.00000        335        335  0.169E-07  0.147E-09  0.117E-12  0.168E-07  0.171E+00  0.267E+00  0.100E+02  0.100E+02
   2.00000        336        336  0.170E-07  0.147E-09  0.191E-10  0.169E-07  0.170E+00  0.266E+00  0.100E+02  0.100E+02
   2.00000        337        337  0.172E-07  0.147E-09  0.694E-10  0.170E-07  0.170E+00  0.264E+00  0.100E+02  0.100E+02
   2.00000        338        338  0.174E-07  0.147E-09  0.150E-09  0.171E-07  0.170E+00  0.263E+00  0.100E+02  0.100E+02
   2.00000        339        339  0.177E-07  0.146E-09  0.257E-09  0.173E-07  0.170E+00  0.262E+00  0.100E+02  0.100E+02
   2.00000        340        340  0.179E-07  0.146E-09  0.390E-09  0.174E-07  0.170E+00  0.260E+00  0.100E+02  0.100E+02
   2.00000        341        341  0.183E-07  0.146E-09  0.544E-09  0.176E-07  0.170E+00  0.259E+00  0.100E+02  0.100E+02
   2.00000        342        342  0.186E-07  0.146E-09  0.718E-09  0.177E-07  0.169E+00  0.258E+00  0.100E+02  0.100E+02
   2.00000        343        343  0.189E-07  0.145E-09  0.906E-09  0.179E-07  0.169E+00  0.257E+00  0.100E+02  0.100E+02
   2.00000        344        344  0.193E-07  0.145E-09  0.110E-08  0.180E-07  0.169E+00  0.255E+00  0.100E+02  0.100E+02
   2.00000        345        345  0.197E-07  0.145E-09  0.131E-08  0.182E-07  0.168E+00  0.254E+00  0.100E+02  0.100E+02
   2.00000        346        346  0.200E-07  0.145E-09  0.152E-08  0.184E-07  0.168E+00  0.252E+00  0.100E+02  0.100E+02
   2.00000        347        347  0.204E-07  0.145E-09  0.173E-08  0.186E-07  0.168E+00  0.251E+00  0.100E+02  0.100E+02
   2.00000        348        348  0.208E-07  0.145E-09  0.194E-08  0.187E-07  0.167E+00  0.250E+00  0.100E+02  0.100E+02
   2.00000        349        349  0.212E-07  0.144E-09  0.213E-08  0.189E-07  0.167E+00  0.248E+00  0.100E+02  0.100E+02
   2.00000        350        350  0.215E-07  0.144E-09  0.232E-08  0.191E-07  0.166E+00  0.247E+00  0.100E+02  0.100E+02
   2.00000        351        351  0.218E-07  0.144E-09  0.249E-08  0.192E-07  0.166E+00  0.246E+00  0.100E+02  0.100E+02
   2.00000        352        352  0.222E-07  0.144E-09  0.265E-08  0.194E-07  0.165E+00  0.244E+00  0.100E+02  0.100E+02
   2.00000        353        353  0.224E-07  0.144E-09  0.278E-08  0.195E-07  0.165E+00  0.243E+00  0.100E+02  0.100E+02
   2.00000        354        354  0.227E-07  0.144E-09  0.289E-08  0.197E-07  0.164E+00  0.242E+00  0.100E+02  0.100E+02
   2.00000        355        355  0.229E-07  0.144E-09  0.298E-08  0.198E-07  0.164E+00  0.240E+00  0.100E+02  0.100E+02
   2.00000        356        356  0.231E-07  0.144E-09  0.305E-08  0.199E-07  0.163E+00  0.239E+00  0.100E+02  0.100E+02
   2.00000        357        357  0.233E-07  0.144E-09  0.308E-08  0.200E-07  0.163E+00  0.237E+00  0.100E+02  0.100E+02
   2.00000        358        358  0.234E-07  0.144E-09  0.310E-08  0.201E-07  0.162E+00  0.236E+00  0.100E+02  0.100E+02
   2.00000        359        359  0.235E-07  0.143E-09  0.308E-08  0.202E-07  0.161E+00  0.235E+00  0.100E+02  0.100E+02
   2.00000        360        360  0.235E-07  0.143E-09  0.304E-08  0.203E-07  0.161E+00  0.233E+00  0.100E+02  0.100E+02
   2.00000        361        361  0.235E-07  0.143E-09  0.298E-08  0.204E-07  0.160E+00  0.232E+00  0.100E+02  0.100E+02
   2.00000        362        362  0.235E-07  0.143E-09  0.289E-08  0.204E-07  0.160E+00  0.231E+00  0.100E+02  0.100E+02
   2.00000        363        363  0.234E-07  0.143E-09  0.278E-08  0.205E-07  0.159E+00  0.229E+00  0.100E+02  0.100E+02
   2.00000        364        364  0.233E-07  0.143E-09  0.265E-08  0.205E-07  0.159E+00  0.228E+00  0.100E+02  0.100E+02
   2.00000        365        365  0.232E-07  0.143E-09  0.251E-08  0.206E-07  0.158E+00  0.226E+00  0.100E+02  0.100E+02
   2.00000        366        366  0.231E-07  0.143E-09  0.235E-08  0.206E-07  0.158E+00  0.225E+00  0.100E+02  0.100E+02
   2.00000        367        367  0.229E-07  0.143E-09  0.218E-08  0.206E-07  0.157E+00  0.224E+00  0.100E+02  0.100E+02
   2.00000        368        368  0.227E-07  0.143E-09  0.200E-08  0.206E-07  0.157E+00  0.222E+00  0.100E+02  0.100E+02
   2.00000        369        369  0.225E-07  0.143E-09  0.181E-08  0.206E-07  0.156E+00  0.221E+00  0.100E+02  0.100E+02
   2.00000        370        370  0.223E-07  0.143E-09  0.162E-08  0.205E-07  0.156E+00  0.220E+00  0.100E+02  0.100E+02
   2.00000        371        371  0.221E-07  0.143E-09  0.143E-08  0.205E-07  0.156E+00  0.218E+00  0.100E+02  0.100E+02
   2.00000        372        372  0.218E-07  0.143E-09  0.124E-08  0.205E-07  0.155E+00  0.217E+00  0.100E+02  0.100E+02
   2.00000        373        373  0.216E-07  0.143E-09  0.106E-08  0.204E-07  0.155E+00  0.215E+00  0.100E+02  0.100E+02
   2.00000        374        374  0.214E-07  0.143E-09  0.883E-09  0.203E-07  0.155E+00  0.214E+00  0.100E+02  0.100E+02
   2.00000        375        375  0.211E-07  0.143E-09  0.720E-09  0.203E-07  0.154E+00  0.213E+00  0.100E+02  0.100E+02
   2.00000        376        376  0.209E-07  0.143E-09  0.569E-09  0.202E-07  0.154E+00  0.211E+00  0.100E+02  0.100E+02
   2.00000        377        377  0.207E-07  0.143E-09  0.433E-09  0.201E-07  0.154E+00  0.210E+00  0.100E+02  0.100E+02
   2.00000        378        378  0.205E-07  0.143E-09  0.314E-09  0.200E-07  0.154E+00  0.209E+00  0.100E+02  0.100E+02
   2.00000        379        379  0.203E-07  0.143E-09  0.213E-09  0.199E-07  0.154E+00  0.207E+00  0.100E+02  0.100E+02
   2.00000        380        380  0.201E-07  0.143E-09  0.130E-09  0.198E-07  0.153E+00  0.206E+00  0.100E+02  0.100E+02
   2.00000        381        381  0.199E-07  0.143E-09  0.680E-10  0.197E-07  0.153E+00  0.205E+00  0.100E+02  0.100E+02
   2.00000        382        382  0.198E-07  0.143E-09  0.256E-10  0.196E-07  0.153E+00  0.203E+00  0.100E+02  0.100E+02
   2.00000        383        383  0.196E-07  0.143E-09  0.358E-11  0.195E-07  0.153E+00  0.202E+00  0.100E+02  0.100E+02
   2.00000        384        384  0.195E-07  0.143E-09  0.158E-11  0.194E-07  0.153E+00  0.200E+00  0.100E+02  0.100E+02
   2.00000        385        385  0.194E-07  0.143E-09  0.191E-10  0.193E-07  0.153E+00  0.199E+00  0.100E+02  0.100E+02
   2.00000        386        386  0.193E-07  0.143E-09  0.552E-10  0.191E-07  0.153E+00  0.198E+00  0.100E+02  0.100E+02
   2.00000        387        387  0.193E-07  0.143E-09  0.109E-09  0.190E-07  0.154E+00  0.196E+00  0.100E+02  0.100E+02
   2.00000        388        388  0.192E-07  0.143E-09  0.179E-09  0.189E-07  0.154E+00  0.195E+00  0.100E+02  0.100E+02
   2.00000        389        389  0.191E-07  0.143E-09  0.263E-09  0.187E-07  0.154E+00  0.194E+00  0.100E+02  0.100E+02
   2.00000        390        390  0.191E-07  0.144E-09  0.361E-09  0.186E-07  0.154E+00  0.192E+00  0.100E+02  0.100E+02
   2.00000        391        391  0.191E-07  0.144E-09  0.469E-09  0.184E-07  0.154E+00  0.191E+00  0.100E+02  0.100E+02
   2.00000        392        392  0.190E-07  0.144E-09  0.586E-09  0.183E-07  0.155E+00  0.190E+00  0.100E+02  0.100E+02
   2.00000        393        393  0.190E-07  0.144E-09  0.710E-09  0.181E-07  0.155E+00  0.189E+00  0.100E+02  0.100E+02
   2.00000        394        394  0.190E-07  0.144E-09  0.839E-09  0.180E-07  0.155E+00  0.187E+00  0.100E+02  0.100E+02
   2.00000        395        395  0.189E-07  0.144E-09  0.970E-09  0.178E-07  0.155E+00  0.186E+00  0.100E+02  0.100E+02
   2.00000        396        396  0.189E-07  0.144E-09  0.110E-08  0.177E-07  0.156E+00  0.185E+00  0.100E+02  0.100E+02
   2.00000        397        397  0.189E-07  0.144E-09  0.123E-08  0.175E-07  0.156E+00  0.183E+00  0.100E+02  0.100E+02
   2.00000        398        398  0.188E-07  0.145E-09  0.136E-08  0.173E-07  0.156E+00  0.182E+00  0.100E+02  0.100E+02
   2.00000        399        399  0.188E-07  0.145E-09  0.148E-08  0.171E-07  0.157E+00  0.181E+00  0.100E+02  0.100E+02
   2.00000        400        400  0.187E-07  0.145E-09  0.159E-08  0.170E-07  0.157E+00  0.180E+00  0.100E+02  0.100E+02
   2.00000        401        401  0.186E-07  0.145E-09  0.169E-08  0.168E-07  0.158E+00  0.178E+00  0.100E+02  0.100E+02
   2.00000        402        402  0.185E-07  0.146E-09  0.178E-08  0.166E-07  0.158E+00  0.177E+00  0.100E+02  0.100E+02
   2.00000        403        403  0.184E-07  0.146E-09  0.186E-08  0.164E-07  0.158E+00  0.176E+00  0.100E+02  0.100E+02
   2.00000        404        404  0.183E-07  0.146E-09  0.193E-08  0.162E-07  0.159E+00  0.175E+00  0.100E+02  0.100E+02
   2.00000        405        405  0.181E-07  0.146E-09  0.198E-08  0.160E-07  0.159E+00  0.173E+00  0.100E+02  0.100E+02
   2.00000        406        406  0.180E-07  0.147E-09  0.202E-08  0.158E-07  0.160E+00  0.172E+00  0.100E+02  0.100E+02
   2.00000        407        407  0.178E-07  0.147E-09  0.205E-08  0.156E-07  0.160E+00  0.171E+00  0.100E+02  0.100E+02
   2.00000        408        408  0.176E-07  0.147E-09  0.206E-08  0.154E-07  0.161E+00  0.170E+00  0.100E+02  0.100E+02
   2.00000        409        409  0.174E-07  0.148E-09  0.205E-08  0.152E-07  0.161E+00  0.169E+00  0.100E+02  0.100E+02
   2.00000        410        410  0.171E-07  0.148E-09  0.203E-08  0.150E-07  0.162E+00  0.167E+00  0.100E+02  0.100E+02
   2.00000        411        411  0.169E-07  0.148E-09  0.200E-08  0.148E-07  0.162E+00  0.166E+00  0.100E+02  0.100E+02
   2.00000        412        412  0.166E-07  0.149E-09  0.196E-08  0.145E-07  0.163E+00  0.165E+00  0.100E+02  0.100E+02
   2.00000        413        413  0.164E-07  0.149E-09  0.190E-08  0.143E-07  0.163E+00  0.164E+00  0.100E+02  0.100E+02
   2.00000        414        414  0.161E-07  0.149E-09  0.183E-08  0.141E-07  0.163E+00  0.163E+00  0.100E+02  0.100E+02
   2.00000        415        415  0.158E-07  0.150E-09  0.175E-08  0.139E-07  0.164E+00  0.162E+00  0.100E+02  0.100E+02
   2.00000        416        416  0.155E-07  0.150E-09  0.166E-08  0.137E-07  0.164E+00  0.161E+00  0.100E+02  0.100E+02
   2.00000        417        417  0.152E-07  0.151E-09  0.157E-08  0.134E-07  0.165E+00  0.160E+00  0.100E+02  0.100E+02
   2.00000        418        418  0.148E-07  0.151E-09  0.147E-08  0.132E-07  0.165E+00  0.158E+00  0.100E+02  0.100E+02
   2.00000        419        419  0.145E-07  0.152E-09  0.137E-08  0.130E-07  0.165E+00  0.157E+00  0.100E+02  0.100E+02
   2.00000        420        420  0.142E-07  0.152E-09  0.126E-08  0.128E-07  0.166E+00  0.156E+00  0.100E+02  0.100E+02
   2.00000        421        421  0.139E-07  0.152E-09  0.115E-08  0.126E-07  0.166E+00  0.155E+00  0.100E+02  0.100E+02
   2.00000        422        422  0.135E-07  0.153E-09  0.104E-08  0.123E-07  0.166E+00  0.154E+00  0.100E+02  0.100E+02
   2.00000        423        423  0.132E-07  0.153E-09  0.930E-09  0.121E-07  0.167E+00  0.153E+00  0.100E+02  0.100E+02
   2.00000        424        424  0.129E-07  0.154E-09  0.824E-09  0.119E-07  0.167E+00  0.152E+00  0.100E+02  0.100E+02
   2.00000        425        425  0.126E-07  0.155E-09  0.722E-09  0.117E-07  0.167E+00  0.151E+00  0.100E+02  0.100E+02
   2.00000        426        426  0.123E-07  0.155E-09  0.624E-09  0.115E-07  0.167E+00  0.150E+00  0.100E+02  0.100E+02
   2.00000        427        427  0.119E-07  0.156E-09  0.531E-09  0.113E-07  0.168E+00  0.149E+00  0.100E+02  0.100E+02
   2.00000        428        428  0.117E-07  0.156E-09  0.445E-09  0.111E-07  0.168E+00  0.148E+00  0.100E+02  0.100E+02
   2.00000        429        429  0.114E-07  0.157E-09  0.365E-09  0.108E-07  0.168E+00  0.147E+00  0.100E+02  0.100E+02
   2.00000        430        430  0.111E-07  0.157E-09  0.293E-09  0.106E-07  0.168E+00  0.147E+00  0.100E+02  0.100E+02
   2.00000        431        431  0.108E-07  0.158E-09  0.229E-09  0.104E-07  0.168E+00  0.146E+00  0.100E+02  0.100E+02
   2.00000        432        432  0.106E-07  0.158E-09  0.173E-09  0.102E-07  0.169E+00  0.145E+00  0.100E+02  0.100E+02
   2.00000        433        433  0.103E-07  0.159E-09  0.125E-09  0.100E-07  0.169E+00  0.144E+00  0.100E+02  0.100E+02
   2.00000        434        434  0.101E-07  0.160E-09  0.858E-10  0.984E-08  0.169E+00  0.143E+00  0.100E+02  0.100E+02
   2.00000        435        435  0.985E-08  0.160E-09  0.541E-10  0.964E-08  0.169E+00  0.142E+00  0.100E+02  0.100E+02
   2.00000        436        436  0.963E-08  0.161E-09  0.301E-10  0.944E-08  0.169E+00  0.141E+00  0.100E+02  0.100E+02
   2.00000        437        437  0.942E-08  0.162E-09  0.135E-10  0.925E-08  0.169E+00  0.141E+00  0.100E+02  0.100E+02
   2.00000        438        438  0.922E-08  0.162E-09  0.362E-11  0.905E-08  0.169E+00  0.140E+00  0.100E+02  0.100E+02
   2.00000        439        439  0.902E-08  0.163E-09  0.387E-13  0.886E-08  0.169E+00  0.139E+00  0.100E+02  0.100E+02
   2.00000        440        440  0.883E-08  0.163E-09  0.208E-11  0.866E-08  0.169E+00  0.138E+00  0.100E+02  0.100E+02
   2.00000        441        441  0.864E-08  0.164E-09  0.904E-11  0.847E-08  0.169E+00  0.138E+00  0.100E+02  0.100E+02
   2.00000        442        442  0.846E-08  0.165E-09  0.202E-10  0.828E-08  0.169E+00  0.137E+00  0.100E+02  0.100E+02
   2.00000        443        443  0.828E-08  0.165E-09  0.348E-10  0.808E-08  0.169E+00  0.136E+00  0.100E+02  0.100E+02
   2.00000        444        444  0.810E-08  0.166E-09  0.520E-10  0.789E-08  0.169E+00  0.136E+00  0.100E+02  0.100E+02
   2.00000        445        445  0.793E-08  0.167E-09  0.711E-10  0.769E-08  0.169E+00  0.135E+00  0.100E+02  0.100E+02
   2.00000        446        446  0.775E-08  0.167E-09  0.914E-10  0.749E-08  0.169E+00  0.134E+00  0.100E+02  0.100E+02
   2.00000        447        447  0.758E-08  0.168E-09  0.112E-09  0.730E-08  0.168E+00  0.134E+00  0.100E+02  0.100E+02
   2.00000        448        448  0.740E-08  0.168E-09  0.132E-09  0.710E-08  0.168E+00  0.133E+00  0.100E+02  0.100E+02
   2.00000        449        449  0.722E-08  0.169E-09  0.152E-09  0.690E-08  0.168E+00  0.133E+00  0.100E+02  0.100E+02
   2.00000        450        450  0.704E-08  0.170E-09  0.170E-09  0.670E-08  0.168E+00  0.132E+00  0.100E+02  0.100E+02
   2.00000        451        451  0.686E-08  0.170E-09  0.186E-09  0.650E-08  0.168E+00  0.131E+00  0.100E+02  0.100E+02
   2.00000        452        452  0.667E-08  0.171E-09  0.200E-09  0.630E-08  0.168E+00  0.131E+00  0.100E+02  0.100E+02
   2.00000        453        453  0.648E-08  0.172E-09  0.212E-09  0.609E-08  0.168E+00  0.130E+00  0.100E+02  0.100E+02
   2.00000        454        454  0.628E-08  0.172E-09  0.220E-09  0.589E-08  0.168E+00  0.130E+00  0.100E+02  0.100E+02
   2.00000        455        455  0.608E-08  0.173E-09  0.225E-09  0.568E-08  0.167E+00  0.129E+00  0.100E+02  0.100E+02
   2.00000        456        456  0.588E-08  0.173E-09  0.227E-09  0.548E-08  0.167E+00  0.129E+00  0.100E+02  0.100E+02
   2.00000        457        457  0.567E-08  0.174E-09  0.226E-09  0.527E-08  0.167E+00  0.128E+00  0.100E+02  0.100E+02
   2.00000        458        458  0.546E-08  0.175E-09  0.222E-09  0.507E-08  0.167E+00  0.128E+00  0.100E+02  0.100E+02
   2.00000        459        459  0.525E-08  0.175E-09  0.215E-09  0.486E-08  0.167E+00  0.128E+00  0.100E+02  0.100E+02
   2.00000        460        460  0.504E-08  0.176E-09  0.205E-09  0.466E-08  0.167E+00  0.127E+00  0.100E+02  0.100E+02
   2.00000        461        461  0.482E-08  0.176E-09  0.193E-09  0.445E-08  0.166E+00  0.127E+00  0.100E+02  0.100E+02
   2.00000        462        462  0.461E-08  0.177E-09  0.179E-09  0.425E-08  0.166E+00  0.126E+00  0.100E+02  0.100E+02
   2.00000        463        463  0.439E-08  0.178E-09  0.163E-09  0.405E-08  0.166E+00  0.126E+00  0.100E+02  0.100E+02
   2.00000        464        464  0.417E-08  0.178E-09  0.146E-09  0.385E-08  0.166E+00  0.126E+00  0.100E+02  0.100E+02
   2.00000        465        465  0.396E-08  0.179E-09  0.128E-09  0.365E-08  0.166E+00  0.125E+00  0.100E+02  0.100E+02
   2.00000        466        466  0.374E-08  0.179E-09  0.110E-09  0.345E-08  0.166E+00  0.125E+00  0.100E+02  0.100E+02
   2.00000        467        467  0.353E-08  0.180E-09  0.917E-10  0.326E-08  0.166E+00  0.125E+00  0.100E+02  0.100E+02
   2.00000        468        468  0.333E-08  0.181E-09  0.740E-10  0.307E-08  0.166E+00  0.125E+00  0.100E+02  0.100E+02
   2.00000        469        469  0.312E-08  0.181E-09  0.574E-10  0.289E-08  0.166E+00  0.124E+00  0.100E+02  0.100E+02
   2.00000        470        470  0.293E-08  0.182E-09  0.422E-10  0.270E-08  0.166E+00  0.124E+00  0.100E+02  0.100E+02
   2.00000        471        471  0.274E-08  0.182E-09  0.289E-10  0.253E-08  0.166E+00  0.124E+00  0.100E+02  0.100E+02
   2.00000        472        472  0.255E-08  0.183E-09  0.177E-10  0.235E-08  0.165E+00  0.124E+00  0.100E+02  0.100E+02
   2.00000        473        473  0.238E-08  0.183E-09  0.905E-11  0.219E-08  0.165E+00  0.123E+00  0.100E+02  0.100E+02
   2.00000        474        474  0.221E-08  0.184E-09  0.317E-11  0.202E-08  0.165E+00  0.123E+00  0.100E+02  0.100E+02
   2.00000        475        475  0.205E-08  0.184E-09  0.284E-12  0.187E-08  0.165E+00  0.123E+00  0.100E+02  0.100E+02
   2.00000        476        476  0.190E-08  0.185E-09  0.535E-12  0.172E-08  0.165E+00  0.123E+00  0.100E+02  0.100E+02
   2.00000        477        477  0.176E-08  0.185E-09  0.402E-11  0.157E-08  0.165E+00  0.123E+00  0.100E+02  0.100E+02
   2.00000        478        478  0.163E-08  0.186E-09  0.108E-10  0.143E-08  0.165E+00  0.122E+00  0.100E+02  0.100E+02
   2.00000        479        479  0.151E-08  0.186E-09  0.208E-10  0.130E-08  0.166E+00  0.122E+00  0.100E+02  0.100E+02
   2.00000        480        480  0.140E-08  0.187E-09  0.340E-10  0.118E-08  0.166E+00  0.122E+00  0.100E+02  0.100E+02
   2.00000        481        481  0.130E-08  0.187E-09  0.501E-10  0.106E-08  0.166E+00  0.122E+00  0.100E+02  0.100E+02
   2.00000        482        482  0.120E-08  0.188E-09  0.691E-10  0.948E-09  0.166E+00  0.122E+00  0.100E+02  0.100E+02
   2.00000        483        483  0.112E-08  0.188E-09  0.907E-10  0.844E-09  0.166E+00  0.122E+00  0.100E+02  0.100E+02
   2.00000        484        484  0.105E-08  0.189E-09  0.115E-09  0.746E-09  0.166E+00  0.122E+00  0.100E+02  0.100E+02
   2.00000        485        485  0.986E-09  0.189E-09  0.140E-09  0.656E-09  0.166E+00  0.122E+00  0.100E+02  0.100E+02
 
   2.30000        485          0  0.209E-07  0.183E-07  0.578E-09  0.200E-08  0.166E+00  0.122E+00  0.100E+02  0.100E+02
   2.30000        486          1  0.822E-08  0.448E-08  0.864E-09  0.287E-08  0.167E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        487          2  0.597E-08  0.331E-08  0.883E-09  0.178E-08  0.167E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        488          3  0.411E-08  0.287E-08  0.761E-09  0.478E-09  0.167E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        489          4  0.334E-08  0.257E-08  0.642E-09  0.127E-09  0.167E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        490          5  0.334E-08  0.234E-08  0.596E-09  0.406E-09  0.168E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        491          6  0.341E-08  0.215E-08  0.637E-09  0.623E-09  0.168E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        492          7  0.330E-08  0.199E-08  0.755E-09  0.551E-09  0.168E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        493          8  0.314E-08  0.186E-08  0.923E-09  0.358E-09  0.168E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        494          9  0.308E-08  0.174E-08  0.110E-08  0.234E-09  0.169E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        495         10  0.312E-08  0.164E-08  0.126E-08  0.218E-09  0.169E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        496         11  0.320E-08  0.156E-08  0.137E-08  0.268E-09  0.170E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        497         12  0.326E-08  0.148E-08  0.143E-08  0.350E-09  0.170E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        498         13  0.332E-08  0.141E-08  0.145E-08  0.455E-09  0.170E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        499         14  0.339E-08  0.135E-08  0.145E-08  0.580E-09  0.171E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        500         15  0.346E-08  0.130E-08  0.144E-08  0.714E-09  0.171E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        501         16  0.352E-08  0.125E-08  0.143E-08  0.843E-09  0.171E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        502         17  0.358E-08  0.121E-08  0.141E-08  0.962E-09  0.172E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        503         18  0.363E-08  0.117E-08  0.139E-08  0.107E-08  0.172E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        504         19  0.368E-08  0.113E-08  0.135E-08  0.119E-08  0.173E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        505         20  0.371E-08  0.110E-08  0.130E-08  0.130E-08  0.173E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        506         21  0.373E-08  0.107E-08  0.124E-08  0.142E-08  0.173E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        507         22  0.375E-08  0.105E-08  0.116E-08  0.155E-08  0.174E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        508         23  0.376E-08  0.102E-08  0.107E-08  0.167E-08  0.174E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        509         24  0.376E-08  0.998E-09  0.964E-09  0.180E-08  0.174E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        510         25  0.376E-08  0.977E-09  0.859E-09  0.192E-08  0.175E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        511         26  0.375E-08  0.957E-09  0.751E-09  0.204E-08  0.175E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        512         27  0.374E-08  0.940E-09  0.643E-09  0.216E-08  0.175E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        513         28  0.373E-08  0.923E-09  0.537E-09  0.227E-08  0.175E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        514         29  0.373E-08  0.908E-09  0.436E-09  0.239E-08  0.176E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        515         30  0.373E-08  0.894E-09  0.340E-09  0.250E-08  0.176E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        516         31  0.374E-08  0.881E-09  0.253E-09  0.261E-08  0.176E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        517         32  0.376E-08  0.868E-09  0.175E-09  0.271E-08  0.176E+00  0.120E+00  0.100E+02  0.100E+02
   2.30000        518         33  0.378E-08  0.857E-09  0.110E-09  0.282E-08  0.176E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        519         34  0.382E-08  0.847E-09  0.587E-10  0.292E-08  0.176E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        520         35  0.388E-08  0.837E-09  0.226E-10  0.302E-08  0.176E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        521         36  0.395E-08  0.828E-09  0.324E-11  0.312E-08  0.176E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        522         37  0.404E-08  0.820E-09  0.144E-11  0.322E-08  0.176E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        523         38  0.415E-08  0.812E-09  0.179E-10  0.332E-08  0.176E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        524         39  0.428E-08  0.805E-09  0.529E-10  0.342E-08  0.176E+00  0.121E+00  0.100E+02  0.100E+02
   2.30000        525         40  0.443E-08  0.798E-09  0.107E-09  0.352E-08  0.176E+00  0.122E+00  0.100E+02  0.100E+02
   2.30000        526         41  0.459E-08  0.792E-09  0.179E-09  0.362E-08  0.176E+00  0.122E+00  0.100E+02  0.100E+02
   2.30000        527         42  0.478E-08  0.786E-09  0.269E-09  0.372E-08  0.176E+00  0.122E+00  0.100E+02  0.100E+02
   2.30000        528         43  0.498E-08  0.781E-09  0.376E-09  0.382E-08  0.176E+00  0.122E+00  0.100E+02  0.100E+02
   2.30000        529         44  0.520E-08  0.776E-09  0.499E-09  0.393E-08  0.175E+00  0.123E+00  0.100E+02  0.100E+02
   2.30000        530         45  0.544E-08  0.771E-09  0.637E-09  0.403E-08  0.175E+00  0.123E+00  0.100E+02  0.100E+02
   2.30000        531         46  0.570E-08  0.767E-09  0.788E-09  0.414E-08  0.175E+00  0.123E+00  0.100E+02  0.100E+02
   2.30000        532         47  0.596E-08  0.763E-09  0.950E-09  0.425E-08  0.174E+00  0.123E+00  0.100E+02  0.100E+02
   2.30000        533         48  0.624E-08  0.759E-09  0.112E-08  0.436E-08  0.174E+00  0.124E+00  0.100E+02  0.100E+02
   2.30000        534         49  0.653E-08  0.756E-09  0.130E-08  0.448E-08  0.174E+00  0.124E+00  0.100E+02  0.100E+02
   2.30000        535         50  0.683E-08  0.753E-09  0.148E-08  0.459E-08  0.173E+00  0.124E+00  0.100E+02  0.100E+02
   2.30000        536         51  0.713E-08  0.750E-09  0.167E-08  0.471E-08  0.173E+00  0.125E+00  0.100E+02  0.100E+02
   2.30000        537         52  0.744E-08  0.747E-09  0.186E-08  0.483E-08  0.173E+00  0.125E+00  0.100E+02  0.100E+02
   2.30000        538         53  0.775E-08  0.744E-09  0.204E-08  0.496E-08  0.172E+00  0.125E+00  0.100E+02  0.100E+02
   2.30000        539         54  0.805E-08  0.742E-09  0.223E-08  0.509E-08  0.172E+00  0.126E+00  0.100E+02  0.100E+02
   2.30000        540         55  0.836E-08  0.740E-09  0.240E-08  0.522E-08  0.171E+00  0.126E+00  0.100E+02  0.100E+02
   2.30000        541         56  0.865E-08  0.738E-09  0.257E-08  0.535E-08  0.171E+00  0.126E+00  0.100E+02  0.100E+02
   2.30000        542         57  0.894E-08  0.736E-09  0.272E-08  0.549E-08  0.170E+00  0.127E+00  0.100E+02  0.100E+02
   2.30000        543         58  0.923E-08  0.734E-09  0.287E-08  0.562E-08  0.170E+00  0.127E+00  0.100E+02  0.100E+02
   2.30000        544         59  0.949E-08  0.733E-09  0.300E-08  0.577E-08  0.169E+00  0.128E+00  0.100E+02  0.100E+02
   2.30000        545         60  0.975E-08  0.732E-09  0.311E-08  0.591E-08  0.168E+00  0.128E+00  0.100E+02  0.100E+02
   2.30000        546         61  0.999E-08  0.730E-09  0.321E-08  0.606E-08  0.168E+00  0.129E+00  0.100E+02  0.100E+02
   2.30000        547         62  0.102E-07  0.729E-09  0.329E-08  0.621E-08  0.167E+00  0.129E+00  0.100E+02  0.100E+02
   2.30000        548         63  0.104E-07  0.728E-09  0.335E-08  0.636E-08  0.167E+00  0.130E+00  0.100E+02  0.100E+02
   2.30000        549         64  0.106E-07  0.727E-09  0.339E-08  0.651E-08  0.166E+00  0.130E+00  0.100E+02  0.100E+02
   2.30000        550         65  0.108E-07  0.726E-09  0.341E-08  0.667E-08  0.166E+00  0.131E+00  0.100E+02  0.100E+02
   2.30000        551         66  0.110E-07  0.725E-09  0.342E-08  0.683E-08  0.165E+00  0.131E+00  0.100E+02  0.100E+02
   2.30000        552         67  0.111E-07  0.725E-09  0.340E-08  0.699E-08  0.164E+00  0.132E+00  0.100E+02  0.100E+02
   2.30000        553         68  0.112E-07  0.724E-09  0.337E-08  0.716E-08  0.164E+00  0.132E+00  0.100E+02  0.100E+02
   2.30000        554         69  0.114E-07  0.724E-09  0.332E-08  0.732E-08  0.163E+00  0.133E+00  0.100E+02  0.100E+02
   2.30000        555         70  0.115E-07  0.723E-09  0.325E-08  0.749E-08  0.163E+00  0.133E+00  0.100E+02  0.100E+02
   2.30000        556         71  0.115E-07  0.723E-09  0.316E-08  0.766E-08  0.162E+00  0.134E+00  0.100E+02  0.100E+02
   2.30000        557         72  0.116E-07  0.722E-09  0.306E-08  0.783E-08  0.162E+00  0.134E+00  0.100E+02  0.100E+02
   2.30000        558         73  0.117E-07  0.722E-09  0.295E-08  0.800E-08  0.161E+00  0.135E+00  0.100E+02  0.100E+02
   2.30000        559         74  0.117E-07  0.722E-09  0.283E-08  0.817E-08  0.160E+00  0.136E+00  0.100E+02  0.100E+02
   2.30000        560         75  0.118E-07  0.722E-09  0.270E-08  0.834E-08  0.160E+00  0.136E+00  0.100E+02  0.100E+02
   2.30000        561         76  0.118E-07  0.721E-09  0.255E-08  0.852E-08  0.159E+00  0.137E+00  0.100E+02  0.100E+02
   2.30000        562         77  0.118E-07  0.721E-09  0.241E-08  0.869E-08  0.159E+00  0.137E+00  0.100E+02  0.100E+02
   2.30000        563         78  0.118E-07  0.721E-09  0.225E-08  0.887E-08  0.158E+00  0.138E+00  0.100E+02  0.100E+02
   2.30000        564         79  0.119E-07  0.721E-09  0.210E-08  0.904E-08  0.158E+00  0.139E+00  0.100E+02  0.100E+02
   2.30000        565         80  0.119E-07  0.721E-09  0.194E-08  0.921E-08  0.158E+00  0.139E+00  0.100E+02  0.100E+02
   2.30000        566         81  0.119E-07  0.721E-09  0.178E-08  0.938E-08  0.157E+00  0.140E+00  0.100E+02  0.100E+02
   2.30000        567         82  0.119E-07  0.721E-09  0.162E-08  0.955E-08  0.157E+00  0.141E+00  0.100E+02  0.100E+02
   2.30000        568         83  0.119E-07  0.721E-09  0.147E-08  0.972E-08  0.156E+00  0.141E+00  0.100E+02  0.100E+02
   2.30000        569         84  0.119E-07  0.722E-09  0.132E-08  0.988E-08  0.156E+00  0.142E+00  0.100E+02  0.100E+02
   2.30000        570         85  0.119E-07  0.722E-09  0.118E-08  0.100E-07  0.156E+00  0.143E+00  0.100E+02  0.100E+02
   2.30000        571         86  0.120E-07  0.722E-09  0.104E-08  0.102E-07  0.155E+00  0.144E+00  0.100E+02  0.100E+02
   2.30000        572         87  0.120E-07  0.722E-09  0.910E-09  0.104E-07  0.155E+00  0.144E+00  0.100E+02  0.100E+02
   2.30000        573         88  0.120E-07  0.722E-09  0.789E-09  0.105E-07  0.155E+00  0.145E+00  0.100E+02  0.100E+02
   2.30000        574         89  0.120E-07  0.722E-09  0.676E-09  0.106E-07  0.155E+00  0.146E+00  0.100E+02  0.100E+02
   2.30000        575         90  0.121E-07  0.723E-09  0.572E-09  0.108E-07  0.154E+00  0.146E+00  0.100E+02  0.100E+02
   2.30000        576         91  0.121E-07  0.723E-09  0.478E-09  0.109E-07  0.154E+00  0.147E+00  0.100E+02  0.100E+02
   2.30000        577         92  0.122E-07  0.723E-09  0.394E-09  0.110E-07  0.154E+00  0.148E+00  0.100E+02  0.100E+02
   2.30000        578         93  0.122E-07  0.723E-09  0.318E-09  0.112E-07  0.154E+00  0.149E+00  0.100E+02  0.100E+02
   2.30000        579         94  0.122E-07  0.724E-09  0.253E-09  0.113E-07  0.154E+00  0.150E+00  0.100E+02  0.100E+02
   2.30000        580         95  0.123E-07  0.724E-09  0.196E-09  0.114E-07  0.153E+00  0.150E+00  0.100E+02  0.100E+02
   2.30000        581         96  0.123E-07  0.724E-09  0.148E-09  0.115E-07  0.153E+00  0.151E+00  0.100E+02  0.100E+02
   2.30000        582         97  0.124E-07  0.724E-09  0.107E-09  0.115E-07  0.153E+00  0.152E+00  0.100E+02  0.100E+02
   2.30000        583         98  0.124E-07  0.725E-09  0.749E-10  0.116E-07  0.153E+00  0.153E+00  0.100E+02  0.100E+02
   2.30000        584         99  0.124E-07  0.725E-09  0.493E-10  0.117E-07  0.153E+00  0.154E+00  0.100E+02  0.100E+02
   2.30000        585        100  0.125E-07  0.725E-09  0.299E-10  0.117E-07  0.153E+00  0.154E+00  0.100E+02  0.100E+02
   2.30000        586        101  0.125E-07  0.726E-09  0.161E-10  0.118E-07  0.153E+00  0.155E+00  0.100E+02  0.100E+02
   2.30000        587        102  0.125E-07  0.726E-09  0.693E-11  0.118E-07  0.153E+00  0.156E+00  0.100E+02  0.100E+02
   2.30000        588        103  0.125E-07  0.726E-09  0.183E-11  0.118E-07  0.153E+00  0.157E+00  0.100E+02  0.100E+02
   2.30000        589        104  0.125E-07  0.727E-09  0.303E-13  0.118E-07  0.153E+00  0.158E+00  0.100E+02  0.100E+02
   2.30000        590        105  0.125E-07  0.727E-09  0.819E-12  0.118E-07  0.153E+00  0.159E+00  0.100E+02  0.100E+02
   2.30000        591        106  0.125E-07  0.727E-09  0.354E-11  0.118E-07  0.153E+00  0.159E+00  0.100E+02  0.100E+02
   2.30000        592        107  0.125E-07  0.728E-09  0.757E-11  0.118E-07  0.153E+00  0.160E+00  0.100E+02  0.100E+02
   2.30000        593        108  0.125E-07  0.728E-09  0.124E-10  0.117E-07  0.153E+00  0.161E+00  0.100E+02  0.100E+02
   2.30000        594        109  0.124E-07  0.728E-09  0.174E-10  0.117E-07  0.153E+00  0.162E+00  0.100E+02  0.100E+02
   2.30000        595        110  0.124E-07  0.729E-09  0.223E-10  0.116E-07  0.153E+00  0.163E+00  0.100E+02  0.100E+02
   2.30000        596        111  0.123E-07  0.729E-09  0.266E-10  0.116E-07  0.153E+00  0.164E+00  0.100E+02  0.100E+02
   2.30000        597        112  0.123E-07  0.729E-09  0.302E-10  0.115E-07  0.153E+00  0.165E+00  0.100E+02  0.100E+02
   2.30000        598        113  0.122E-07  0.730E-09  0.328E-10  0.114E-07  0.153E+00  0.166E+00  0.100E+02  0.100E+02
   2.30000        599        114  0.121E-07  0.730E-09  0.343E-10  0.113E-07  0.153E+00  0.167E+00  0.100E+02  0.100E+02
   2.30000        600        115  0.120E-07  0.730E-09  0.346E-10  0.112E-07  0.153E+00  0.167E+00  0.100E+02  0.100E+02
   2.30000        601        116  0.119E-07  0.731E-09  0.338E-10  0.111E-07  0.153E+00  0.168E+00  0.100E+02  0.100E+02
   2.30000        602        117  0.118E-07  0.731E-09  0.319E-10  0.110E-07  0.153E+00  0.169E+00  0.100E+02  0.100E+02
   2.30000        603        118  0.116E-07  0.731E-09  0.291E-10  0.109E-07  0.153E+00  0.170E+00  0.100E+02  0.100E+02
   2.30000        604        119  0.115E-07  0.732E-09  0.255E-10  0.108E-07  0.154E+00  0.171E+00  0.100E+02  0.100E+02
   2.30000        605        120  0.114E-07  0.732E-09  0.213E-10  0.106E-07  0.154E+00  0.172E+00  0.100E+02  0.100E+02
   2.30000        606        121  0.112E-07  0.732E-09  0.169E-10  0.105E-07  0.154E+00  0.173E+00  0.100E+02  0.100E+02
   2.30000        607        122  0.111E-07  0.733E-09  0.125E-10  0.104E-07  0.154E+00  0.174E+00  0.100E+02  0.100E+02
   2.30000        608        123  0.110E-07  0.733E-09  0.839E-11  0.102E-07  0.154E+00  0.175E+00  0.100E+02  0.100E+02
   2.30000        609        124  0.108E-07  0.733E-09  0.480E-11  0.101E-07  0.154E+00  0.176E+00  0.100E+02  0.100E+02
   2.30000        610        125  0.107E-07  0.734E-09  0.205E-11  0.995E-08  0.154E+00  0.177E+00  0.100E+02  0.100E+02
   2.30000        611        126  0.105E-07  0.734E-09  0.386E-12  0.981E-08  0.154E+00  0.178E+00  0.100E+02  0.100E+02
   2.30000        612        127  0.104E-07  0.734E-09  0.542E-13  0.967E-08  0.154E+00  0.178E+00  0.100E+02  0.100E+02
   2.30000        613        128  0.103E-07  0.735E-09  0.126E-11  0.953E-08  0.154E+00  0.179E+00  0.100E+02  0.100E+02
   2.30000        614        129  0.101E-07  0.735E-09  0.418E-11  0.939E-08  0.154E+00  0.180E+00  0.100E+02  0.100E+02
   2.30000        615        130  0.100E-07  0.735E-09  0.893E-11  0.926E-08  0.154E+00  0.181E+00  0.100E+02  0.100E+02
   2.30000        616        131  0.988E-08  0.735E-09  0.156E-10  0.912E-08  0.154E+00  0.182E+00  0.100E+02  0.100E+02
   2.30000        617        132  0.975E-08  0.736E-09  0.242E-10  0.899E-08  0.154E+00  0.183E+00  0.100E+02  0.100E+02
   2.30000        618        133  0.964E-08  0.736E-09  0.348E-10  0.887E-08  0.154E+00  0.184E+00  0.100E+02  0.100E+02
   2.30000        619        134  0.953E-08  0.736E-09  0.472E-10  0.875E-08  0.153E+00  0.185E+00  0.100E+02  0.100E+02
   2.30000        620        135  0.942E-08  0.737E-09  0.614E-10  0.863E-08  0.153E+00  0.186E+00  0.100E+02  0.100E+02
   2.30000        621        136  0.933E-08  0.737E-09  0.772E-10  0.851E-08  0.153E+00  0.187E+00  0.100E+02  0.100E+02
   2.30000        622        137  0.923E-08  0.737E-09  0.944E-10  0.840E-08  0.153E+00  0.188E+00  0.100E+02  0.100E+02
   2.30000        623        138  0.915E-08  0.737E-09  0.113E-09  0.830E-08  0.153E+00  0.189E+00  0.100E+02  0.100E+02
   2.30000        624        139  0.907E-08  0.738E-09  0.132E-09  0.820E-08  0.153E+00  0.189E+00  0.100E+02  0.100E+02
   2.30000        625        140  0.899E-08  0.738E-09  0.151E-09  0.810E-08  0.153E+00  0.190E+00  0.100E+02  0.100E+02
   2.30000        626        141  0.892E-08  0.738E-09  0.171E-09  0.801E-08  0.153E+00  0.191E+00  0.100E+02  0.100E+02
   2.30000        627        142  0.885E-08  0.738E-09  0.191E-09  0.792E-08  0.153E+00  0.192E+00  0.100E+02  0.100E+02
   2.30000        628        143  0.879E-08  0.739E-09  0.210E-09  0.784E-08  0.152E+00  0.193E+00  0.100E+02  0.100E+02
   2.30000        629        144  0.873E-08  0.739E-09  0.229E-09  0.776E-08  0.152E+00  0.194E+00  0.100E+02  0.100E+02
   2.30000        630        145  0.867E-08  0.739E-09  0.246E-09  0.769E-08  0.152E+00  0.195E+00  0.100E+02  0.100E+02
   2.30000        631        146  0.862E-08  0.739E-09  0.261E-09  0.762E-08  0.152E+00  0.196E+00  0.100E+02  0.100E+02
   2.30000        632        147  0.857E-08  0.739E-09  0.275E-09  0.755E-08  0.152E+00  0.196E+00  0.100E+02  0.100E+02
   2.30000        633        148  0.852E-08  0.740E-09  0.286E-09  0.749E-08  0.152E+00  0.197E+00  0.100E+02  0.100E+02
   2.30000        634        149  0.847E-08  0.740E-09  0.295E-09  0.743E-08  0.151E+00  0.198E+00  0.100E+02  0.100E+02
   2.30000        635        150  0.842E-08  0.740E-09  0.302E-09  0.738E-08  0.151E+00  0.199E+00  0.100E+02  0.100E+02
   2.30000        636        151  0.837E-08  0.740E-09  0.305E-09  0.733E-08  0.151E+00  0.200E+00  0.100E+02  0.100E+02
   2.30000        637        152  0.832E-08  0.740E-09  0.306E-09  0.728E-08  0.151E+00  0.201E+00  0.100E+02  0.100E+02
   2.30000        638        153  0.827E-08  0.740E-09  0.304E-09  0.723E-08  0.151E+00  0.202E+00  0.100E+02  0.100E+02
   2.30000        639        154  0.822E-08  0.741E-09  0.299E-09  0.718E-08  0.151E+00  0.202E+00  0.100E+02  0.100E+02
   2.30000        640        155  0.817E-08  0.741E-09  0.291E-09  0.714E-08  0.150E+00  0.203E+00  0.100E+02  0.100E+02
   2.30000        641        156  0.812E-08  0.741E-09  0.280E-09  0.710E-08  0.150E+00  0.204E+00  0.100E+02  0.100E+02
   2.30000        642        157  0.807E-08  0.741E-09  0.267E-09  0.706E-08  0.150E+00  0.205E+00  0.100E+02  0.100E+02
   2.30000        643        158  0.801E-08  0.741E-09  0.251E-09  0.702E-08  0.150E+00  0.206E+00  0.100E+02  0.100E+02
   2.30000        644        159  0.796E-08  0.741E-09  0.233E-09  0.698E-08  0.150E+00  0.207E+00  0.100E+02  0.100E+02
   2.30000        645        160  0.790E-08  0.741E-09  0.214E-09  0.694E-08  0.150E+00  0.207E+00  0.100E+02  0.100E+02
   2.30000        646        161  0.784E-08  0.741E-09  0.193E-09  0.691E-08  0.149E+00  0.208E+00  0.100E+02  0.100E+02
   2.30000        647        162  0.778E-08  0.741E-09  0.171E-09  0.687E-08  0.149E+00  0.209E+00  0.100E+02  0.100E+02
   2.30000        648        163  0.772E-08  0.742E-09  0.149E-09  0.683E-08  0.149E+00  0.210E+00  0.100E+02  0.100E+02
   2.30000        649        164  0.766E-08  0.742E-09  0.126E-09  0.679E-08  0.149E+00  0.210E+00  0.100E+02  0.100E+02
   2.30000        650        165  0.760E-08  0.742E-09  0.104E-09  0.676E-08  0.149E+00  0.211E+00  0.100E+02  0.100E+02
   2.30000        651        166  0.754E-08  0.742E-09  0.830E-10  0.672E-08  0.149E+00  0.212E+00  0.100E+02  0.100E+02
   2.30000        652        167  0.748E-08  0.742E-09  0.633E-10  0.668E-08  0.149E+00  0.213E+00  0.100E+02  0.100E+02
   2.30000        653        168  0.743E-08  0.742E-09  0.455E-10  0.664E-08  0.149E+00  0.214E+00  0.100E+02  0.100E+02
   2.30000        654        169  0.737E-08  0.742E-09  0.301E-10  0.660E-08  0.149E+00  0.214E+00  0.100E+02  0.100E+02
   2.30000        655        170  0.732E-08  0.742E-09  0.174E-10  0.656E-08  0.149E+00  0.215E+00  0.100E+02  0.100E+02
   2.30000        656        171  0.727E-08  0.742E-09  0.790E-11  0.652E-08  0.149E+00  0.216E+00  0.100E+02  0.100E+02
   2.30000        657        172  0.722E-08  0.742E-09  0.200E-11  0.648E-08  0.149E+00  0.216E+00  0.100E+02  0.100E+02
   2.30000        658        173  0.718E-08  0.742E-09  0.396E-15  0.643E-08  0.149E+00  0.217E+00  0.100E+02  0.100E+02
   2.30000        659        174  0.713E-08  0.742E-09  0.220E-11  0.639E-08  0.149E+00  0.218E+00  0.100E+02  0.100E+02
   2.30000        660        175  0.710E-08  0.742E-09  0.883E-11  0.635E-08  0.149E+00  0.219E+00  0.100E+02  0.100E+02
   2.30000        661        176  0.707E-08  0.742E-09  0.201E-10  0.630E-08  0.149E+00  0.219E+00  0.100E+02  0.100E+02
   2.30000        662        177  0.704E-08  0.742E-09  0.360E-10  0.626E-08  0.149E+00  0.220E+00  0.100E+02  0.100E+02
   2.30000        663        178  0.701E-08  0.742E-09  0.568E-10  0.622E-08  0.149E+00  0.221E+00  0.100E+02  0.100E+02
   2.30000        664        179  0.699E-08  0.742E-09  0.823E-10  0.617E-08  0.149E+00  0.221E+00  0.100E+02  0.100E+02
   2.30000        665        180  0.698E-08  0.742E-09  0.112E-09  0.613E-08  0.149E+00  0.222E+00  0.100E+02  0.100E+02
   2.30000        666        181  0.697E-08  0.741E-09  0.147E-09  0.608E-08  0.149E+00  0.223E+00  0.100E+02  0.100E+02
   2.30000        667        182  0.697E-08  0.741E-09  0.186E-09  0.604E-08  0.149E+00  0.223E+00  0.100E+02  0.100E+02
   2.30000        668        183  0.697E-08  0.741E-09  0.230E-09  0.599E-08  0.149E+00  0.224E+00  0.100E+02  0.100E+02
   2.30000        669        184  0.697E-08  0.741E-09  0.277E-09  0.595E-08  0.150E+00  0.225E+00  0.100E+02  0.100E+02
   2.30000        670        185  0.698E-08  0.741E-09  0.327E-09  0.591E-08  0.150E+00  0.225E+00  0.100E+02  0.100E+02
   2.30000        671        186  0.699E-08  0.741E-09  0.381E-09  0.587E-08  0.150E+00  0.226E+00  0.100E+02  0.100E+02
   2.30000        672        187  0.700E-08  0.741E-09  0.437E-09  0.582E-08  0.150E+00  0.227E+00  0.100E+02  0.100E+02
   2.30000        673        188  0.702E-08  0.741E-09  0.496E-09  0.578E-08  0.150E+00  0.227E+00  0.100E+02  0.100E+02
   2.30000        674        189  0.704E-08  0.740E-09  0.556E-09  0.575E-08  0.151E+00  0.228E+00  0.100E+02  0.100E+02
   2.30000        675        190  0.706E-08  0.740E-09  0.617E-09  0.571E-08  0.151E+00  0.228E+00  0.100E+02  0.100E+02
   2.30000        676        191  0.709E-08  0.740E-09  0.679E-09  0.567E-08  0.151E+00  0.229E+00  0.100E+02  0.100E+02
   2.30000        677        192  0.712E-08  0.740E-09  0.740E-09  0.564E-08  0.151E+00  0.230E+00  0.100E+02  0.100E+02
   2.30000        678        193  0.714E-08  0.740E-09  0.802E-09  0.560E-08  0.152E+00  0.230E+00  0.100E+02  0.100E+02
   2.30000        679        194  0.717E-08  0.740E-09  0.862E-09  0.557E-08  0.152E+00  0.231E+00  0.100E+02  0.100E+02
   2.30000        680        195  0.720E-08  0.739E-09  0.921E-09  0.554E-08  0.152E+00  0.231E+00  0.100E+02  0.100E+02
   2.30000        681        196  0.723E-08  0.739E-09  0.977E-09  0.551E-08  0.153E+00  0.232E+00  0.100E+02  0.100E+02
   2.30000        682        197  0.725E-08  0.739E-09  0.103E-08  0.548E-08  0.153E+00  0.232E+00  0.100E+02  0.100E+02
   2.30000        683        198  0.728E-08  0.739E-09  0.108E-08  0.546E-08  0.153E+00  0.233E+00  0.100E+02  0.100E+02
   2.30000        684        199  0.731E-08  0.738E-09  0.113E-08  0.544E-08  0.154E+00  0.234E+00  0.100E+02  0.100E+02
   2.30000        685        200  0.733E-08  0.738E-09  0.117E-08  0.542E-08  0.154E+00  0.234E+00  0.100E+02  0.100E+02
   2.30000        686        201  0.735E-08  0.738E-09  0.121E-08  0.540E-08  0.154E+00  0.235E+00  0.100E+02  0.100E+02
   2.30000        687        202  0.737E-08  0.738E-09  0.125E-08  0.538E-08  0.155E+00  0.235E+00  0.100E+02  0.100E+02
   2.30000        688        203  0.739E-08  0.737E-09  0.128E-08  0.537E-08  0.155E+00  0.236E+00  0.100E+02  0.100E+02
   2.30000        689        204  0.740E-08  0.737E-09  0.131E-08  0.536E-08  0.155E+00  0.236E+00  0.100E+02  0.100E+02
   2.30000        690        205  0.741E-08  0.737E-09  0.133E-08  0.535E-08  0.156E+00  0.237E+00  0.100E+02  0.100E+02
   2.30000        691        206  0.742E-08  0.736E-09  0.134E-08  0.534E-08  0.156E+00  0.237E+00  0.100E+02  0.100E+02
   2.30000        692        207  0.743E-08  0.736E-09  0.135E-08  0.534E-08  0.157E+00  0.238E+00  0.100E+02  0.100E+02
   2.30000        693        208  0.743E-08  0.736E-09  0.136E-08  0.534E-08  0.157E+00  0.238E+00  0.100E+02  0.100E+02
   2.30000        694        209  0.743E-08  0.735E-09  0.136E-08  0.534E-08  0.157E+00  0.238E+00  0.100E+02  0.100E+02
   2.30000        695        210  0.743E-08  0.735E-09  0.136E-08  0.534E-08  0.158E+00  0.239E+00  0.100E+02  0.100E+02
   2.30000        696        211  0.742E-08  0.735E-09  0.135E-08  0.534E-08  0.158E+00  0.239E+00  0.100E+02  0.100E+02
   2.30000        697        212  0.742E-08  0.734E-09  0.134E-08  0.535E-08  0.158E+00  0.240E+00  0.100E+02  0.100E+02
   2.30000        698        213  0.741E-08  0.734E-09  0.132E-08  0.535E-08  0.159E+00  0.240E+00  0.100E+02  0.100E+02
   2.30000        699        214  0.739E-08  0.733E-09  0.130E-08  0.536E-08  0.159E+00  0.241E+00  0.100E+02  0.100E+02
   2.30000        700        215  0.738E-08  0.733E-09  0.127E-08  0.537E-08  0.159E+00  0.241E+00  0.100E+02  0.100E+02
   2.30000        701        216  0.736E-08  0.733E-09  0.124E-08  0.539E-08  0.160E+00  0.242E+00  0.100E+02  0.100E+02
   2.30000        702        217  0.735E-08  0.732E-09  0.121E-08  0.540E-08  0.160E+00  0.242E+00  0.100E+02  0.100E+02
   2.30000        703        218  0.733E-08  0.732E-09  0.118E-08  0.542E-08  0.160E+00  0.242E+00  0.100E+02  0.100E+02
   2.30000        704        219  0.730E-08  0.731E-09  0.114E-08  0.543E-08  0.161E+00  0.243E+00  0.100E+02  0.100E+02
   2.30000        705        220  0.728E-08  0.731E-09  0.110E-08  0.545E-08  0.161E+00  0.243E+00  0.100E+02  0.100E+02
   2.30000        706        221  0.726E-08  0.730E-09  0.106E-08  0.546E-08  0.161E+00  0.243E+00  0.100E+02  0.100E+02
   2.30000        707        222  0.723E-08  0.730E-09  0.102E-08  0.548E-08  0.162E+00  0.244E+00  0.100E+02  0.100E+02
   2.30000        708        223  0.721E-08  0.730E-09  0.981E-09  0.550E-08  0.162E+00  0.244E+00  0.100E+02  0.100E+02
   2.30000        709        224  0.718E-08  0.729E-09  0.939E-09  0.551E-08  0.162E+00  0.244E+00  0.100E+02  0.100E+02
   2.30000        710        225  0.716E-08  0.729E-09  0.896E-09  0.553E-08  0.163E+00  0.245E+00  0.100E+02  0.100E+02
   2.30000        711        226  0.713E-08  0.728E-09  0.853E-09  0.555E-08  0.163E+00  0.245E+00  0.100E+02  0.100E+02
   2.30000        712        227  0.710E-08  0.728E-09  0.811E-09  0.556E-08  0.163E+00  0.245E+00  0.100E+02  0.100E+02
   2.30000        713        228  0.707E-08  0.727E-09  0.769E-09  0.558E-08  0.164E+00  0.246E+00  0.100E+02  0.100E+02
   2.30000        714        229  0.704E-08  0.727E-09  0.728E-09  0.559E-08  0.164E+00  0.246E+00  0.100E+02  0.100E+02
   2.30000        715        230  0.701E-08  0.726E-09  0.688E-09  0.560E-08  0.164E+00  0.246E+00  0.100E+02  0.100E+02
   2.30000        716        231  0.698E-08  0.726E-09  0.649E-09  0.561E-08  0.164E+00  0.247E+00  0.100E+02  0.100E+02
   2.30000        717        232  0.695E-08  0.725E-09  0.612E-09  0.561E-08  0.165E+00  0.247E+00  0.100E+02  0.100E+02
   2.30000        718        233  0.692E-08  0.725E-09  0.576E-09  0.562E-08  0.165E+00  0.247E+00  0.100E+02  0.100E+02
   2.30000        719        234  0.688E-08  0.724E-09  0.541E-09  0.562E-08  0.165E+00  0.248E+00  0.100E+02  0.100E+02
   2.30000        720        235  0.685E-08  0.723E-09  0.509E-09  0.562E-08  0.165E+00  0.248E+00  0.100E+02  0.100E+02
   2.30000        721        236  0.681E-08  0.723E-09  0.478E-09  0.561E-08  0.166E+00  0.248E+00  0.100E+02  0.100E+02
   2.30000        722        237  0.678E-08  0.722E-09  0.449E-09  0.561E-08  0.166E+00  0.248E+00  0.100E+02  0.100E+02
   2.30000        723        238  0.674E-08  0.722E-09  0.421E-09  0.559E-08  0.166E+00  0.249E+00  0.100E+02  0.100E+02
   2.30000        724        239  0.670E-08  0.721E-09  0.396E-09  0.558E-08  0.166E+00  0.249E+00  0.100E+02  0.100E+02
   2.30000        725        240  0.666E-08  0.721E-09  0.372E-09  0.556E-08  0.166E+00  0.249E+00  0.100E+02  0.100E+02
   2.30000        726        241  0.661E-08  0.720E-09  0.351E-09  0.554E-08  0.167E+00  0.249E+00  0.100E+02  0.100E+02
   2.30000        727        242  0.656E-08  0.719E-09  0.330E-09  0.551E-08  0.167E+00  0.249E+00  0.100E+02  0.100E+02
   2.30000        728        243  0.652E-08  0.719E-09  0.312E-09  0.548E-08  0.167E+00  0.250E+00  0.100E+02  0.100E+02
   2.30000        729        244  0.646E-08  0.718E-09  0.295E-09  0.545E-08  0.167E+00  0.250E+00  0.100E+02  0.100E+02
   2.30000        730        245  0.641E-08  0.718E-09  0.280E-09  0.541E-08  0.167E+00  0.250E+00  0.100E+02  0.100E+02
   2.30000        731        246  0.635E-08  0.717E-09  0.267E-09  0.537E-08  0.167E+00  0.250E+00  0.100E+02  0.100E+02
   2.30000        732        247  0.630E-08  0.716E-09  0.255E-09  0.532E-08  0.168E+00  0.250E+00  0.100E+02  0.100E+02
   2.30000        733        248  0.623E-08  0.716E-09  0.245E-09  0.527E-08  0.168E+00  0.251E+00  0.100E+02  0.100E+02
   2.30000        734        249  0.617E-08  0.715E-09  0.235E-09  0.522E-08  0.168E+00  0.251E+00  0.100E+02  0.100E+02
   2.30000        735        250  0.610E-08  0.714E-09  0.228E-09  0.516E-08  0.168E+00  0.251E+00  0.100E+02  0.100E+02
   2.30000        736        251  0.604E-08  0.714E-09  0.221E-09  0.510E-08  0.168E+00  0.251E+00  0.100E+02  0.100E+02
   2.30000        737        252  0.596E-08  0.713E-09  0.216E-09  0.504E-08  0.168E+00  0.251E+00  0.100E+02  0.100E+02
   2.30000        738        253  0.589E-08  0.713E-09  0.211E-09  0.497E-08  0.168E+00  0.251E+00  0.100E+02  0.100E+02
   2.30000        739        254  0.582E-08  0.712E-09  0.208E-09  0.490E-08  0.169E+00  0.251E+00  0.100E+02  0.100E+02
   2.30000        740        255  0.574E-08  0.711E-09  0.206E-09  0.482E-08  0.169E+00  0.251E+00  0.100E+02  0.100E+02
   2.30000        741        256  0.566E-08  0.711E-09  0.205E-09  0.474E-08  0.169E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        742        257  0.558E-08  0.710E-09  0.205E-09  0.466E-08  0.169E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        743        258  0.549E-08  0.709E-09  0.206E-09  0.458E-08  0.169E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        744        259  0.541E-08  0.709E-09  0.207E-09  0.449E-08  0.169E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        745        260  0.532E-08  0.708E-09  0.210E-09  0.440E-08  0.169E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        746        261  0.523E-08  0.707E-09  0.213E-09  0.431E-08  0.170E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        747        262  0.515E-08  0.706E-09  0.217E-09  0.422E-08  0.170E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        748        263  0.506E-08  0.706E-09  0.222E-09  0.413E-08  0.170E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        749        264  0.497E-08  0.705E-09  0.227E-09  0.404E-08  0.170E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        750        265  0.488E-08  0.704E-09  0.233E-09  0.395E-08  0.170E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        751        266  0.480E-08  0.704E-09  0.240E-09  0.385E-08  0.170E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        752        267  0.471E-08  0.703E-09  0.247E-09  0.376E-08  0.170E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        753        268  0.462E-08  0.702E-09  0.255E-09  0.366E-08  0.171E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        754        269  0.454E-08  0.702E-09  0.263E-09  0.357E-08  0.171E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        755        270  0.445E-08  0.701E-09  0.271E-09  0.348E-08  0.171E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        756        271  0.437E-08  0.700E-09  0.280E-09  0.339E-08  0.171E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        757        272  0.429E-08  0.699E-09  0.289E-09  0.330E-08  0.171E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        758        273  0.421E-08  0.699E-09  0.298E-09  0.321E-08  0.171E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        759        274  0.413E-08  0.698E-09  0.307E-09  0.312E-08  0.172E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        760        275  0.405E-08  0.697E-09  0.316E-09  0.304E-08  0.172E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        761        276  0.398E-08  0.696E-09  0.325E-09  0.295E-08  0.172E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        762        277  0.390E-08  0.696E-09  0.333E-09  0.287E-08  0.172E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        763        278  0.383E-08  0.695E-09  0.341E-09  0.280E-08  0.172E+00  0.252E+00  0.100E+02  0.100E+02
   2.30000        764        279  0.377E-08  0.694E-09  0.349E-09  0.272E-08  0.173E+00  0.251E+00  0.100E+02  0.100E+02
   2.30000        765        280  0.370E-08  0.693E-09  0.356E-09  0.265E-08  0.173E+00  0.251E+00  0.100E+02  0.100E+02
   2.30000        766        281  0.364E-08  0.693E-09  0.362E-09  0.258E-08  0.173E+00  0.251E+00  0.100E+02  0.100E+02
   2.30000        767        282  0.357E-08  0.692E-09  0.368E-09  0.252E-08  0.173E+00  0.251E+00  0.100E+02  0.100E+02
   2.30000        768        283  0.352E-08  0.691E-09  0.372E-09  0.245E-08  0.173E+00  0.251E+00  0.100E+02  0.100E+02
   2.30000        769        284  0.346E-08  0.690E-09  0.376E-09  0.239E-08  0.174E+00  0.251E+00  0.100E+02  0.100E+02
   2.30000        770        285  0.341E-08  0.690E-09  0.378E-09  0.234E-08  0.174E+00  0.251E+00  0.100E+02  0.100E+02
   2.30000        771        286  0.335E-08  0.689E-09  0.380E-09  0.228E-08  0.174E+00  0.250E+00  0.100E+02  0.100E+02
   2.30000        772        287  0.330E-08  0.688E-09  0.380E-09  0.224E-08  0.174E+00  0.250E+00  0.100E+02  0.100E+02
   2.30000        773        288  0.326E-08  0.687E-09  0.379E-09  0.219E-08  0.174E+00  0.250E+00  0.100E+02  0.100E+02
   2.30000        774        289  0.321E-08  0.687E-09  0.377E-09  0.215E-08  0.175E+00  0.250E+00  0.100E+02  0.100E+02
   2.30000        775        290  0.317E-08  0.686E-09  0.373E-09  0.211E-08  0.175E+00  0.250E+00  0.100E+02  0.100E+02
   2.30000        776        291  0.313E-08  0.685E-09  0.368E-09  0.207E-08  0.175E+00  0.249E+00  0.100E+02  0.100E+02
   2.30000        777        292  0.309E-08  0.684E-09  0.362E-09  0.204E-08  0.175E+00  0.249E+00  0.100E+02  0.100E+02
   2.30000        778        293  0.305E-08  0.684E-09  0.354E-09  0.202E-08  0.175E+00  0.249E+00  0.100E+02  0.100E+02
   2.30000        779        294  0.302E-08  0.683E-09  0.346E-09  0.199E-08  0.175E+00  0.249E+00  0.100E+02  0.100E+02
   2.30000        780        295  0.299E-08  0.682E-09  0.336E-09  0.197E-08  0.176E+00  0.248E+00  0.100E+02  0.100E+02
   2.30000        781        296  0.296E-08  0.681E-09  0.324E-09  0.195E-08  0.176E+00  0.248E+00  0.100E+02  0.100E+02
   2.30000        782        297  0.293E-08  0.681E-09  0.312E-09  0.194E-08  0.176E+00  0.248E+00  0.100E+02  0.100E+02
   2.30000        783        298  0.291E-08  0.680E-09  0.299E-09  0.193E-08  0.176E+00  0.248E+00  0.100E+02  0.100E+02
   2.30000        784        299  0.288E-08  0.679E-09  0.284E-09  0.192E-08  0.176E+00  0.247E+00  0.100E+02  0.100E+02
   2.30000        785        300  0.286E-08  0.678E-09  0.269E-09  0.192E-08  0.176E+00  0.247E+00  0.100E+02  0.100E+02
   2.30000        786        301  0.284E-08  0.678E-09  0.253E-09  0.191E-08  0.177E+00  0.247E+00  0.100E+02  0.100E+02
   2.30000        787        302  0.283E-08  0.677E-09  0.237E-09  0.191E-08  0.177E+00  0.246E+00  0.100E+02  0.100E+02
   2.30000        788        303  0.281E-08  0.676E-09  0.220E-09  0.192E-08  0.177E+00  0.246E+00  0.100E+02  0.100E+02
   2.30000        789        304  0.280E-08  0.675E-09  0.203E-09  0.193E-08  0.177E+00  0.246E+00  0.100E+02  0.100E+02
   2.30000        790        305  0.280E-08  0.674E-09  0.186E-09  0.194E-08  0.177E+00  0.245E+00  0.100E+02  0.100E+02
   2.30000        791        306  0.279E-08  0.674E-09  0.169E-09  0.195E-08  0.177E+00  0.245E+00  0.100E+02  0.100E+02
   2.30000        792        307  0.279E-08  0.673E-09  0.151E-09  0.196E-08  0.177E+00  0.245E+00  0.100E+02  0.100E+02
   2.30000        793        308  0.279E-08  0.672E-09  0.135E-09  0.198E-08  0.178E+00  0.244E+00  0.100E+02  0.100E+02
   2.30000        794        309  0.279E-08  0.671E-09  0.118E-09  0.200E-08  0.178E+00  0.244E+00  0.100E+02  0.100E+02
   2.30000        795        310  0.279E-08  0.671E-09  0.103E-09  0.202E-08  0.178E+00  0.243E+00  0.100E+02  0.100E+02
   2.30000        796        311  0.280E-08  0.670E-09  0.875E-10  0.204E-08  0.178E+00  0.243E+00  0.100E+02  0.100E+02
   2.30000        797        312  0.281E-08  0.669E-09  0.733E-10  0.207E-08  0.178E+00  0.243E+00  0.100E+02  0.100E+02
   2.30000        798        313  0.283E-08  0.669E-09  0.601E-10  0.210E-08  0.178E+00  0.242E+00  0.100E+02  0.100E+02
   2.30000        799        314  0.284E-08  0.668E-09  0.480E-10  0.213E-08  0.178E+00  0.242E+00  0.100E+02  0.100E+02
   2.30000        800        315  0.286E-08  0.667E-09  0.371E-10  0.216E-08  0.178E+00  0.241E+00  0.100E+02  0.100E+02
   2.30000        801        316  0.289E-08  0.666E-09  0.275E-10  0.219E-08  0.178E+00  0.241E+00  0.100E+02  0.100E+02
   2.30000        802        317  0.291E-08  0.666E-09  0.192E-10  0.223E-08  0.178E+00  0.241E+00  0.100E+02  0.100E+02
   2.30000        803        318  0.294E-08  0.665E-09  0.124E-10  0.227E-08  0.178E+00  0.240E+00  0.100E+02  0.100E+02
   2.30000        804        319  0.297E-08  0.664E-09  0.703E-11  0.230E-08  0.178E+00  0.240E+00  0.100E+02  0.100E+02
   2.30000        805        320  0.301E-08  0.663E-09  0.316E-11  0.234E-08  0.178E+00  0.239E+00  0.100E+02  0.100E+02
   2.30000        806        321  0.305E-08  0.663E-09  0.819E-12  0.239E-08  0.178E+00  0.239E+00  0.100E+02  0.100E+02
   2.30000        807        322  0.309E-08  0.662E-09  0.112E-14  0.243E-08  0.178E+00  0.238E+00  0.100E+02  0.100E+02
   2.30000        808        323  0.313E-08  0.661E-09  0.697E-12  0.247E-08  0.178E+00  0.238E+00  0.100E+02  0.100E+02
   2.30000        809        324  0.318E-08  0.661E-09  0.288E-11  0.252E-08  0.178E+00  0.237E+00  0.100E+02  0.100E+02
   2.30000        810        325  0.323E-08  0.660E-09  0.651E-11  0.256E-08  0.178E+00  0.237E+00  0.100E+02  0.100E+02
   2.30000        811        326  0.328E-08  0.659E-09  0.115E-10  0.261E-08  0.178E+00  0.236E+00  0.100E+02  0.100E+02
   2.30000        812        327  0.334E-08  0.659E-09  0.179E-10  0.266E-08  0.178E+00  0.236E+00  0.100E+02  0.100E+02
   2.30000        813        328  0.339E-08  0.658E-09  0.255E-10  0.271E-08  0.178E+00  0.235E+00  0.100E+02  0.100E+02
   2.30000        814        329  0.345E-08  0.657E-09  0.343E-10  0.276E-08  0.178E+00  0.235E+00  0.100E+02  0.100E+02
   2.30000        815        330  0.352E-08  0.656E-09  0.441E-10  0.281E-08  0.178E+00  0.234E+00  0.100E+02  0.100E+02
   2.30000        816        331  0.358E-08  0.656E-09  0.550E-10  0.287E-08  0.178E+00  0.234E+00  0.100E+02  0.100E+02
   2.30000        817        332  0.364E-08  0.655E-09  0.666E-10  0.292E-08  0.178E+00  0.233E+00  0.100E+02  0.100E+02
   2.30000        818        333  0.371E-08  0.655E-09  0.791E-10  0.298E-08  0.178E+00  0.233E+00  0.100E+02  0.100E+02
   2.30000        819        334  0.378E-08  0.654E-09  0.921E-10  0.303E-08  0.178E+00  0.232E+00  0.100E+02  0.100E+02
   2.30000        820        335  0.385E-08  0.653E-09  0.106E-09  0.309E-08  0.178E+00  0.232E+00  0.100E+02  0.100E+02
   2.30000        821        336  0.392E-08  0.653E-09  0.120E-09  0.315E-08  0.178E+00  0.231E+00  0.100E+02  0.100E+02
   2.30000        822        337  0.399E-08  0.652E-09  0.134E-09  0.321E-08  0.177E+00  0.230E+00  0.100E+02  0.100E+02
   2.30000        823        338  0.407E-08  0.651E-09  0.148E-09  0.327E-08  0.177E+00  0.230E+00  0.100E+02  0.100E+02
   2.30000        824        339  0.414E-08  0.651E-09  0.162E-09  0.333E-08  0.177E+00  0.229E+00  0.100E+02  0.100E+02
   2.30000        825        340  0.422E-08  0.650E-09  0.177E-09  0.339E-08  0.177E+00  0.229E+00  0.100E+02  0.100E+02
   2.30000        826        341  0.429E-08  0.650E-09  0.191E-09  0.345E-08  0.177E+00  0.228E+00  0.100E+02  0.100E+02
   2.30000        827        342  0.437E-08  0.649E-09  0.204E-09  0.351E-08  0.177E+00  0.227E+00  0.100E+02  0.100E+02
   2.30000        828        343  0.444E-08  0.648E-09  0.218E-09  0.358E-08  0.177E+00  0.227E+00  0.100E+02  0.100E+02
   2.30000        829        344  0.452E-08  0.648E-09  0.230E-09  0.364E-08  0.176E+00  0.226E+00  0.100E+02  0.100E+02
   2.30000        830        345  0.459E-08  0.647E-09  0.243E-09  0.370E-08  0.176E+00  0.226E+00  0.100E+02  0.100E+02
   2.30000        831        346  0.467E-08  0.647E-09  0.254E-09  0.377E-08  0.176E+00  0.225E+00  0.100E+02  0.100E+02
   2.30000        832        347  0.474E-08  0.646E-09  0.265E-09  0.383E-08  0.176E+00  0.224E+00  0.100E+02  0.100E+02
   2.30000        833        348  0.482E-08  0.645E-09  0.275E-09  0.390E-08  0.176E+00  0.224E+00  0.100E+02  0.100E+02
   2.30000        834        349  0.489E-08  0.645E-09  0.285E-09  0.396E-08  0.176E+00  0.223E+00  0.100E+02  0.100E+02
   2.30000        835        350  0.497E-08  0.644E-09  0.293E-09  0.403E-08  0.175E+00  0.223E+00  0.100E+02  0.100E+02
   2.30000        836        351  0.504E-08  0.644E-09  0.301E-09  0.410E-08  0.175E+00  0.222E+00  0.100E+02  0.100E+02
   2.30000        837        352  0.511E-08  0.643E-09  0.308E-09  0.416E-08  0.175E+00  0.221E+00  0.100E+02  0.100E+02
   2.30000        838        353  0.518E-08  0.643E-09  0.314E-09  0.423E-08  0.175E+00  0.221E+00  0.100E+02  0.100E+02
   2.30000        839        354  0.526E-08  0.642E-09  0.319E-09  0.429E-08  0.175E+00  0.220E+00  0.100E+02  0.100E+02
   2.30000        840        355  0.533E-08  0.642E-09  0.323E-09  0.436E-08  0.175E+00  0.219E+00  0.100E+02  0.100E+02
   2.30000        841        356  0.539E-08  0.641E-09  0.326E-09  0.443E-08  0.174E+00  0.219E+00  0.100E+02  0.100E+02
   2.30000        842        357  0.546E-08  0.641E-09  0.329E-09  0.449E-08  0.174E+00  0.218E+00  0.100E+02  0.100E+02
   2.30000        843        358  0.553E-08  0.640E-09  0.330E-09  0.456E-08  0.174E+00  0.217E+00  0.100E+02  0.100E+02
   2.30000        844        359  0.559E-08  0.640E-09  0.331E-09  0.462E-08  0.174E+00  0.217E+00  0.100E+02  0.100E+02
   2.30000        845        360  0.566E-08  0.639E-09  0.332E-09  0.469E-08  0.174E+00  0.216E+00  0.100E+02  0.100E+02
   2.30000        846        361  0.572E-08  0.639E-09  0.331E-09  0.475E-08  0.173E+00  0.215E+00  0.100E+02  0.100E+02
   2.30000        847        362  0.578E-08  0.639E-09  0.330E-09  0.481E-08  0.173E+00  0.215E+00  0.100E+02  0.100E+02
   2.30000        848        363  0.584E-08  0.638E-09  0.328E-09  0.487E-08  0.173E+00  0.214E+00  0.100E+02  0.100E+02
   2.30000        849        364  0.590E-08  0.638E-09  0.326E-09  0.493E-08  0.173E+00  0.213E+00  0.100E+02  0.100E+02
   2.30000        850        365  0.595E-08  0.637E-09  0.324E-09  0.499E-08  0.173E+00  0.213E+00  0.100E+02  0.100E+02
   2.30000        851        366  0.601E-08  0.637E-09  0.321E-09  0.505E-08  0.173E+00  0.212E+00  0.100E+02  0.100E+02
   2.30000        852        367  0.606E-08  0.636E-09  0.317E-09  0.511E-08  0.172E+00  0.211E+00  0.100E+02  0.100E+02
   2.30000        853        368  0.611E-08  0.636E-09  0.314E-09  0.516E-08  0.172E+00  0.211E+00  0.100E+02  0.100E+02
   2.30000        854        369  0.616E-08  0.636E-09  0.310E-09  0.521E-08  0.172E+00  0.210E+00  0.100E+02  0.100E+02
   2.30000        855        370  0.621E-08  0.635E-09  0.306E-09  0.527E-08  0.172E+00  0.209E+00  0.100E+02  0.100E+02
   2.30000        856        371  0.625E-08  0.635E-09  0.302E-09  0.531E-08  0.172E+00  0.209E+00  0.100E+02  0.100E+02
   2.30000        857        372  0.629E-08  0.635E-09  0.297E-09  0.536E-08  0.172E+00  0.208E+00  0.100E+02  0.100E+02
   2.30000        858        373  0.633E-08  0.634E-09  0.293E-09  0.541E-08  0.171E+00  0.207E+00  0.100E+02  0.100E+02
   2.30000        859        374  0.637E-08  0.634E-09  0.289E-09  0.545E-08  0.171E+00  0.207E+00  0.100E+02  0.100E+02
   2.30000        860        375  0.641E-08  0.634E-09  0.284E-09  0.549E-08  0.171E+00  0.206E+00  0.100E+02  0.100E+02
   2.30000        861        376  0.644E-08  0.633E-09  0.280E-09  0.553E-08  0.171E+00  0.205E+00  0.100E+02  0.100E+02
   2.30000        862        377  0.647E-08  0.633E-09  0.276E-09  0.556E-08  0.171E+00  0.205E+00  0.100E+02  0.100E+02
   2.30000        863        378  0.650E-08  0.633E-09  0.272E-09  0.559E-08  0.171E+00  0.204E+00  0.100E+02  0.100E+02
   2.30000        864        379  0.652E-08  0.633E-09  0.268E-09  0.562E-08  0.170E+00  0.203E+00  0.100E+02  0.100E+02
   2.30000        865        380  0.654E-08  0.632E-09  0.265E-09  0.565E-08  0.170E+00  0.203E+00  0.100E+02  0.100E+02
   2.30000        866        381  0.656E-08  0.632E-09  0.262E-09  0.567E-08  0.170E+00  0.202E+00  0.100E+02  0.100E+02
   2.30000        867        382  0.658E-08  0.632E-09  0.258E-09  0.569E-08  0.170E+00  0.201E+00  0.100E+02  0.100E+02
   2.30000        868        383  0.659E-08  0.632E-09  0.256E-09  0.571E-08  0.170E+00  0.201E+00  0.100E+02  0.100E+02
   2.30000        869        384  0.660E-08  0.631E-09  0.253E-09  0.572E-08  0.170E+00  0.200E+00  0.100E+02  0.100E+02
   2.30000        870        385  0.661E-08  0.631E-09  0.251E-09  0.573E-08  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.30000        871        386  0.661E-08  0.631E-09  0.249E-09  0.573E-08  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.30000        872        387  0.661E-08  0.631E-09  0.248E-09  0.574E-08  0.169E+00  0.198E+00  0.100E+02  0.100E+02
   2.30000        873        388  0.661E-08  0.631E-09  0.247E-09  0.573E-08  0.169E+00  0.197E+00  0.100E+02  0.100E+02
   2.30000        874        389  0.661E-08  0.630E-09  0.246E-09  0.573E-08  0.169E+00  0.197E+00  0.100E+02  0.100E+02
   2.30000        875        390  0.660E-08  0.630E-09  0.245E-09  0.572E-08  0.169E+00  0.196E+00  0.100E+02  0.100E+02
   2.30000        876        391  0.658E-08  0.630E-09  0.245E-09  0.571E-08  0.168E+00  0.195E+00  0.100E+02  0.100E+02
   2.30000        877        392  0.657E-08  0.630E-09  0.245E-09  0.569E-08  0.168E+00  0.195E+00  0.100E+02  0.100E+02
   2.30000        878        393  0.655E-08  0.630E-09  0.246E-09  0.567E-08  0.168E+00  0.194E+00  0.100E+02  0.100E+02
   2.30000        879        394  0.653E-08  0.630E-09  0.247E-09  0.565E-08  0.168E+00  0.193E+00  0.100E+02  0.100E+02
   2.30000        880        395  0.650E-08  0.630E-09  0.248E-09  0.563E-08  0.168E+00  0.193E+00  0.100E+02  0.100E+02
   2.30000        881        396  0.647E-08  0.630E-09  0.249E-09  0.560E-08  0.168E+00  0.192E+00  0.100E+02  0.100E+02
   2.30000        882        397  0.644E-08  0.630E-09  0.251E-09  0.556E-08  0.168E+00  0.191E+00  0.100E+02  0.100E+02
   2.30000        883        398  0.641E-08  0.630E-09  0.253E-09  0.552E-08  0.167E+00  0.191E+00  0.100E+02  0.100E+02
   2.30000        884        399  0.637E-08  0.629E-09  0.256E-09  0.548E-08  0.167E+00  0.190E+00  0.100E+02  0.100E+02
   2.30000        885        400  0.633E-08  0.629E-09  0.258E-09  0.544E-08  0.167E+00  0.190E+00  0.100E+02  0.100E+02
   2.30000        886        401  0.628E-08  0.629E-09  0.261E-09  0.539E-08  0.167E+00  0.189E+00  0.100E+02  0.100E+02
   2.30000        887        402  0.624E-08  0.629E-09  0.264E-09  0.534E-08  0.167E+00  0.188E+00  0.100E+02  0.100E+02
   2.30000        888        403  0.619E-08  0.629E-09  0.268E-09  0.529E-08  0.167E+00  0.188E+00  0.100E+02  0.100E+02
   2.30000        889        404  0.613E-08  0.629E-09  0.271E-09  0.523E-08  0.166E+00  0.187E+00  0.100E+02  0.100E+02
   2.30000        890        405  0.608E-08  0.629E-09  0.275E-09  0.517E-08  0.166E+00  0.186E+00  0.100E+02  0.100E+02
   2.30000        891        406  0.602E-08  0.630E-09  0.279E-09  0.511E-08  0.166E+00  0.186E+00  0.100E+02  0.100E+02
   2.30000        892        407  0.596E-08  0.630E-09  0.283E-09  0.505E-08  0.166E+00  0.185E+00  0.100E+02  0.100E+02
   2.30000        893        408  0.590E-08  0.630E-09  0.287E-09  0.498E-08  0.166E+00  0.185E+00  0.100E+02  0.100E+02
   2.30000        894        409  0.583E-08  0.630E-09  0.291E-09  0.491E-08  0.166E+00  0.184E+00  0.100E+02  0.100E+02
   2.30000        895        410  0.576E-08  0.630E-09  0.296E-09  0.484E-08  0.165E+00  0.184E+00  0.100E+02  0.100E+02
   2.30000        896        411  0.569E-08  0.630E-09  0.300E-09  0.476E-08  0.165E+00  0.183E+00  0.100E+02  0.100E+02
   2.30000        897        412  0.562E-08  0.630E-09  0.304E-09  0.469E-08  0.165E+00  0.182E+00  0.100E+02  0.100E+02
   2.30000        898        413  0.555E-08  0.630E-09  0.308E-09  0.461E-08  0.165E+00  0.182E+00  0.100E+02  0.100E+02
   2.30000        899        414  0.547E-08  0.630E-09  0.312E-09  0.453E-08  0.165E+00  0.181E+00  0.100E+02  0.100E+02
   2.30000        900        415  0.539E-08  0.630E-09  0.316E-09  0.445E-08  0.165E+00  0.181E+00  0.100E+02  0.100E+02
   2.30000        901        416  0.531E-08  0.631E-09  0.319E-09  0.436E-08  0.164E+00  0.180E+00  0.100E+02  0.100E+02
   2.30000        902        417  0.523E-08  0.631E-09  0.322E-09  0.428E-08  0.164E+00  0.180E+00  0.100E+02  0.100E+02
   2.30000        903        418  0.515E-08  0.631E-09  0.326E-09  0.419E-08  0.164E+00  0.179E+00  0.100E+02  0.100E+02
   2.30000        904        419  0.506E-08  0.631E-09  0.328E-09  0.410E-08  0.164E+00  0.179E+00  0.100E+02  0.100E+02
   2.30000        905        420  0.498E-08  0.631E-09  0.331E-09  0.402E-08  0.164E+00  0.178E+00  0.100E+02  0.100E+02
   2.30000        906        421  0.489E-08  0.632E-09  0.333E-09  0.393E-08  0.163E+00  0.178E+00  0.100E+02  0.100E+02
   2.30000        907        422  0.480E-08  0.632E-09  0.334E-09  0.384E-08  0.163E+00  0.177E+00  0.100E+02  0.100E+02
   2.30000        908        423  0.471E-08  0.632E-09  0.335E-09  0.375E-08  0.163E+00  0.177E+00  0.100E+02  0.100E+02
   2.30000        909        424  0.462E-08  0.632E-09  0.336E-09  0.365E-08  0.163E+00  0.176E+00  0.100E+02  0.100E+02
   2.30000        910        425  0.453E-08  0.633E-09  0.336E-09  0.356E-08  0.163E+00  0.176E+00  0.100E+02  0.100E+02
   2.30000        911        426  0.444E-08  0.633E-09  0.336E-09  0.347E-08  0.163E+00  0.175E+00  0.100E+02  0.100E+02
   2.30000        912        427  0.434E-08  0.633E-09  0.335E-09  0.338E-08  0.162E+00  0.175E+00  0.100E+02  0.100E+02
   2.30000        913        428  0.425E-08  0.634E-09  0.333E-09  0.328E-08  0.162E+00  0.174E+00  0.100E+02  0.100E+02
   2.30000        914        429  0.416E-08  0.634E-09  0.331E-09  0.319E-08  0.162E+00  0.174E+00  0.100E+02  0.100E+02
   2.30000        915        430  0.406E-08  0.634E-09  0.328E-09  0.310E-08  0.162E+00  0.173E+00  0.100E+02  0.100E+02
   2.30000        916        431  0.397E-08  0.635E-09  0.325E-09  0.301E-08  0.162E+00  0.173E+00  0.100E+02  0.100E+02
   2.30000        917        432  0.387E-08  0.635E-09  0.320E-09  0.291E-08  0.161E+00  0.172E+00  0.100E+02  0.100E+02
   2.30000        918        433  0.377E-08  0.635E-09  0.316E-09  0.282E-08  0.161E+00  0.172E+00  0.100E+02  0.100E+02
   2.30000        919        434  0.368E-08  0.636E-09  0.311E-09  0.273E-08  0.161E+00  0.172E+00  0.100E+02  0.100E+02
   2.30000        920        435  0.358E-08  0.636E-09  0.305E-09  0.264E-08  0.161E+00  0.171E+00  0.100E+02  0.100E+02
   2.30000        921        436  0.348E-08  0.636E-09  0.298E-09  0.255E-08  0.161E+00  0.171E+00  0.100E+02  0.100E+02
   2.30000        922        437  0.339E-08  0.637E-09  0.291E-09  0.246E-08  0.161E+00  0.170E+00  0.100E+02  0.100E+02
   2.30000        923        438  0.329E-08  0.637E-09  0.284E-09  0.237E-08  0.160E+00  0.170E+00  0.100E+02  0.100E+02
   2.30000        924        439  0.320E-08  0.638E-09  0.276E-09  0.228E-08  0.160E+00  0.170E+00  0.100E+02  0.100E+02
   2.30000        925        440  0.310E-08  0.638E-09  0.267E-09  0.220E-08  0.160E+00  0.169E+00  0.100E+02  0.100E+02
   2.30000        926        441  0.301E-08  0.639E-09  0.258E-09  0.211E-08  0.160E+00  0.169E+00  0.100E+02  0.100E+02
   2.30000        927        442  0.291E-08  0.639E-09  0.249E-09  0.203E-08  0.160E+00  0.168E+00  0.100E+02  0.100E+02
   2.30000        928        443  0.282E-08  0.640E-09  0.239E-09  0.194E-08  0.160E+00  0.168E+00  0.100E+02  0.100E+02
   2.30000        929        444  0.273E-08  0.640E-09  0.229E-09  0.186E-08  0.159E+00  0.168E+00  0.100E+02  0.100E+02
   2.30000        930        445  0.264E-08  0.641E-09  0.219E-09  0.178E-08  0.159E+00  0.167E+00  0.100E+02  0.100E+02
   2.30000        931        446  0.255E-08  0.641E-09  0.208E-09  0.170E-08  0.159E+00  0.167E+00  0.100E+02  0.100E+02
   2.30000        932        447  0.246E-08  0.642E-09  0.198E-09  0.162E-08  0.159E+00  0.167E+00  0.100E+02  0.100E+02
   2.30000        933        448  0.237E-08  0.642E-09  0.187E-09  0.154E-08  0.159E+00  0.166E+00  0.100E+02  0.100E+02
   2.30000        934        449  0.228E-08  0.643E-09  0.176E-09  0.147E-08  0.159E+00  0.166E+00  0.100E+02  0.100E+02
   2.30000        935        450  0.220E-08  0.643E-09  0.165E-09  0.139E-08  0.159E+00  0.166E+00  0.100E+02  0.100E+02
   2.30000        936        451  0.212E-08  0.644E-09  0.154E-09  0.132E-08  0.158E+00  0.165E+00  0.100E+02  0.100E+02
   2.30000        937        452  0.204E-08  0.644E-09  0.143E-09  0.125E-08  0.158E+00  0.165E+00  0.100E+02  0.100E+02
   2.30000        938        453  0.196E-08  0.645E-09  0.133E-09  0.118E-08  0.158E+00  0.165E+00  0.100E+02  0.100E+02
   2.30000        939        454  0.188E-08  0.645E-09  0.122E-09  0.111E-08  0.158E+00  0.165E+00  0.100E+02  0.100E+02
   2.30000        940        455  0.180E-08  0.646E-09  0.112E-09  0.104E-08  0.158E+00  0.164E+00  0.100E+02  0.100E+02
   2.30000        941        456  0.173E-08  0.647E-09  0.102E-09  0.980E-09  0.158E+00  0.164E+00  0.100E+02  0.100E+02
   2.30000        942        457  0.166E-08  0.647E-09  0.923E-10  0.918E-09  0.158E+00  0.164E+00  0.100E+02  0.100E+02
   2.30000        943        458  0.159E-08  0.648E-09  0.830E-10  0.857E-09  0.158E+00  0.164E+00  0.100E+02  0.100E+02
   2.30000        944        459  0.152E-08  0.648E-09  0.741E-10  0.798E-09  0.158E+00  0.163E+00  0.100E+02  0.100E+02
   2.30000        945        460  0.146E-08  0.649E-09  0.656E-10  0.741E-09  0.158E+00  0.163E+00  0.100E+02  0.100E+02
   2.30000        946        461  0.139E-08  0.650E-09  0.576E-10  0.686E-09  0.157E+00  0.163E+00  0.100E+02  0.100E+02
   2.30000        947        462  0.133E-08  0.650E-09  0.501E-10  0.633E-09  0.157E+00  0.163E+00  0.100E+02  0.100E+02
   2.30000        948        463  0.128E-08  0.651E-09  0.430E-10  0.582E-09  0.157E+00  0.163E+00  0.100E+02  0.100E+02
   2.30000        949        464  0.122E-08  0.652E-09  0.365E-10  0.533E-09  0.157E+00  0.162E+00  0.100E+02  0.100E+02
   2.30000        950        465  0.117E-08  0.652E-09  0.305E-10  0.486E-09  0.157E+00  0.162E+00  0.100E+02  0.100E+02
   2.30000        951        466  0.112E-08  0.653E-09  0.251E-10  0.441E-09  0.157E+00  0.162E+00  0.100E+02  0.100E+02
   2.30000        952        467  0.107E-08  0.654E-09  0.202E-10  0.399E-09  0.157E+00  0.162E+00  0.100E+02  0.100E+02
   2.30000        953        468  0.103E-08  0.654E-09  0.158E-10  0.358E-09  0.157E+00  0.162E+00  0.100E+02  0.100E+02
   2.30000        954        469  0.987E-09  0.655E-09  0.120E-10  0.320E-09  0.157E+00  0.161E+00  0.100E+02  0.100E+02
 
   2.60000        954          0  0.656E-07  0.642E-07  0.321E-10  0.145E-08  0.157E+00  0.161E+00  0.100E+02  0.100E+02
   2.60000        955          1  0.371E-07  0.350E-07  0.879E-10  0.208E-08  0.157E+00  0.161E+00  0.100E+02  0.100E+02
   2.60000        956          2  0.283E-07  0.268E-07  0.826E-10  0.137E-08  0.157E+00  0.161E+00  0.100E+02  0.100E+02
   2.60000        957          3  0.226E-07  0.220E-07  0.485E-10  0.554E-09  0.157E+00  0.161E+00  0.100E+02  0.100E+02
   2.60000        958          4  0.192E-07  0.188E-07  0.245E-10  0.358E-09  0.157E+00  0.161E+00  0.100E+02  0.100E+02
   2.60000        959          5  0.169E-07  0.164E-07  0.177E-10  0.526E-09  0.157E+00  0.161E+00  0.100E+02  0.100E+02
   2.60000        960          6  0.152E-07  0.146E-07  0.250E-10  0.623E-09  0.158E+00  0.160E+00  0.100E+02  0.100E+02
   2.60000        961          7  0.137E-07  0.131E-07  0.482E-10  0.553E-09  0.158E+00  0.160E+00  0.100E+02  0.100E+02
   2.60000        962          8  0.125E-07  0.120E-07  0.879E-10  0.446E-09  0.158E+00  0.160E+00  0.100E+02  0.100E+02
   2.60000        963          9  0.115E-07  0.110E-07  0.136E-09  0.394E-09  0.158E+00  0.160E+00  0.100E+02  0.100E+02
   2.60000        964         10  0.107E-07  0.102E-07  0.180E-09  0.389E-09  0.158E+00  0.160E+00  0.100E+02  0.100E+02
   2.60000        965         11  0.101E-07  0.947E-08  0.212E-09  0.393E-09  0.158E+00  0.160E+00  0.100E+02  0.100E+02
   2.60000        966         12  0.949E-08  0.887E-08  0.231E-09  0.394E-09  0.158E+00  0.160E+00  0.100E+02  0.100E+02
   2.60000        967         13  0.898E-08  0.834E-08  0.241E-09  0.399E-09  0.158E+00  0.160E+00  0.100E+02  0.100E+02
   2.60000        968         14  0.853E-08  0.787E-08  0.248E-09  0.409E-09  0.159E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        969         15  0.814E-08  0.746E-08  0.256E-09  0.417E-09  0.159E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        970         16  0.778E-08  0.710E-08  0.265E-09  0.418E-09  0.159E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        971         17  0.746E-08  0.677E-08  0.275E-09  0.411E-09  0.159E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        972         18  0.716E-08  0.648E-08  0.283E-09  0.400E-09  0.159E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        973         19  0.689E-08  0.622E-08  0.288E-09  0.387E-09  0.159E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        974         20  0.664E-08  0.598E-08  0.287E-09  0.375E-09  0.160E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        975         21  0.640E-08  0.576E-08  0.281E-09  0.362E-09  0.160E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        976         22  0.618E-08  0.556E-08  0.270E-09  0.350E-09  0.160E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        977         23  0.598E-08  0.539E-08  0.255E-09  0.337E-09  0.160E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        978         24  0.578E-08  0.522E-08  0.238E-09  0.322E-09  0.160E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        979         25  0.560E-08  0.507E-08  0.218E-09  0.307E-09  0.160E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        980         26  0.542E-08  0.494E-08  0.197E-09  0.289E-09  0.160E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        981         27  0.526E-08  0.481E-08  0.175E-09  0.271E-09  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        982         28  0.510E-08  0.470E-08  0.153E-09  0.252E-09  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        983         29  0.495E-08  0.459E-08  0.131E-09  0.233E-09  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        984         30  0.481E-08  0.449E-08  0.108E-09  0.214E-09  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        985         31  0.468E-08  0.440E-08  0.866E-10  0.196E-09  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        986         32  0.456E-08  0.432E-08  0.664E-10  0.178E-09  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        987         33  0.445E-08  0.424E-08  0.482E-10  0.161E-09  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        988         34  0.435E-08  0.417E-08  0.324E-10  0.145E-09  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        989         35  0.426E-08  0.411E-08  0.194E-10  0.130E-09  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        990         36  0.417E-08  0.405E-08  0.952E-11  0.116E-09  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        991         37  0.410E-08  0.399E-08  0.306E-11  0.104E-09  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        992         38  0.403E-08  0.394E-08  0.160E-12  0.939E-10  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        993         39  0.397E-08  0.389E-08  0.913E-12  0.853E-10  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        994         40  0.393E-08  0.384E-08  0.534E-11  0.786E-10  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        995         41  0.389E-08  0.380E-08  0.134E-10  0.738E-10  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        996         42  0.386E-08  0.376E-08  0.249E-10  0.711E-10  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        997         43  0.384E-08  0.373E-08  0.396E-10  0.704E-10  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        998         44  0.382E-08  0.369E-08  0.574E-10  0.717E-10  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000        999         45  0.381E-08  0.366E-08  0.777E-10  0.751E-10  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000       1000         46  0.381E-08  0.363E-08  0.100E-09  0.804E-10  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000       1001         47  0.382E-08  0.361E-08  0.125E-09  0.876E-10  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000       1002         48  0.383E-08  0.358E-08  0.150E-09  0.967E-10  0.161E+00  0.159E+00  0.100E+02  0.100E+02
   2.60000       1003         49  0.384E-08  0.356E-08  0.176E-09  0.107E-09  0.161E+00  0.160E+00  0.100E+02  0.100E+02
   2.60000       1004         50  0.386E-08  0.353E-08  0.203E-09  0.120E-09  0.160E+00  0.160E+00  0.100E+02  0.100E+02
   2.60000       1005         51  0.388E-08  0.351E-08  0.229E-09  0.134E-09  0.160E+00  0.160E+00  0.100E+02  0.100E+02
   2.60000       1006         52  0.390E-08  0.350E-08  0.254E-09  0.149E-09  0.160E+00  0.160E+00  0.100E+02  0.100E+02
   2.60000       1007         53  0.392E-08  0.348E-08  0.278E-09  0.165E-09  0.160E+00  0.160E+00  0.100E+02  0.100E+02
   2.60000       1008         54  0.394E-08  0.346E-08  0.300E-09  0.183E-09  0.160E+00  0.160E+00  0.100E+02  0.100E+02
   2.60000       1009         55  0.397E-08  0.345E-08  0.320E-09  0.201E-09  0.160E+00  0.160E+00  0.100E+02  0.100E+02
   2.60000       1010         56  0.399E-08  0.343E-08  0.337E-09  0.220E-09  0.159E+00  0.160E+00  0.100E+02  0.100E+02
   2.60000       1011         57  0.401E-08  0.342E-08  0.351E-09  0.240E-09  0.159E+00  0.161E+00  0.100E+02  0.100E+02
   2.60000       1012         58  0.403E-08  0.341E-08  0.362E-09  0.261E-09  0.159E+00  0.161E+00  0.100E+02  0.100E+02
   2.60000       1013         59  0.404E-08  0.339E-08  0.370E-09  0.281E-09  0.159E+00  0.161E+00  0.100E+02  0.100E+02
   2.60000       1014         60  0.406E-08  0.338E-08  0.373E-09  0.302E-09  0.159E+00  0.161E+00  0.100E+02  0.100E+02
   2.60000       1015         61  0.407E-08  0.337E-08  0.373E-09  0.323E-09  0.158E+00  0.161E+00  0.100E+02  0.100E+02
   2.60000       1016         62  0.408E-08  0.336E-08  0.370E-09  0.345E-09  0.158E+00  0.161E+00  0.100E+02  0.100E+02
   2.60000       1017         63  0.408E-08  0.335E-08  0.362E-09  0.366E-09  0.158E+00  0.161E+00  0.100E+02  0.100E+02
   2.60000       1018         64  0.408E-08  0.335E-08  0.352E-09  0.387E-09  0.158E+00  0.162E+00  0.100E+02  0.100E+02
   2.60000       1019         65  0.408E-08  0.334E-08  0.338E-09  0.408E-09  0.158E+00  0.162E+00  0.100E+02  0.100E+02
   2.60000       1020         66  0.408E-08  0.333E-08  0.321E-09  0.428E-09  0.157E+00  0.162E+00  0.100E+02  0.100E+02
   2.60000       1021         67  0.407E-08  0.332E-08  0.301E-09  0.449E-09  0.157E+00  0.162E+00  0.100E+02  0.100E+02
   2.60000       1022         68  0.407E-08  0.332E-08  0.279E-09  0.469E-09  0.157E+00  0.162E+00  0.100E+02  0.100E+02
   2.60000       1023         69  0.406E-08  0.331E-08  0.256E-09  0.489E-09  0.157E+00  0.163E+00  0.100E+02  0.100E+02
   2.60000       1024         70  0.404E-08  0.330E-08  0.231E-09  0.509E-09  0.157E+00  0.163E+00  0.100E+02  0.100E+02
   2.60000       1025         71  0.403E-08  0.330E-08  0.205E-09  0.529E-09  0.157E+00  0.163E+00  0.100E+02  0.100E+02
   2.60000       1026         72  0.402E-08  0.329E-08  0.179E-09  0.548E-09  0.157E+00  0.163E+00  0.100E+02  0.100E+02
   2.60000       1027         73  0.401E-08  0.329E-08  0.154E-09  0.567E-09  0.156E+00  0.164E+00  0.100E+02  0.100E+02
   2.60000       1028         74  0.400E-08  0.328E-08  0.128E-09  0.587E-09  0.156E+00  0.164E+00  0.100E+02  0.100E+02
   2.60000       1029         75  0.399E-08  0.328E-08  0.104E-09  0.606E-09  0.156E+00  0.164E+00  0.100E+02  0.100E+02
   2.60000       1030         76  0.398E-08  0.328E-08  0.821E-10  0.625E-09  0.156E+00  0.164E+00  0.100E+02  0.100E+02
   2.60000       1031         77  0.398E-08  0.327E-08  0.617E-10  0.644E-09  0.156E+00  0.164E+00  0.100E+02  0.100E+02
   2.60000       1032         78  0.398E-08  0.327E-08  0.438E-10  0.663E-09  0.156E+00  0.165E+00  0.100E+02  0.100E+02
   2.60000       1033         79  0.398E-08  0.327E-08  0.286E-10  0.682E-09  0.156E+00  0.165E+00  0.100E+02  0.100E+02
   2.60000       1034         80  0.398E-08  0.326E-08  0.164E-10  0.702E-09  0.156E+00  0.165E+00  0.100E+02  0.100E+02
   2.60000       1035         81  0.399E-08  0.326E-08  0.752E-11  0.721E-09  0.156E+00  0.165E+00  0.100E+02  0.100E+02
   2.60000       1036         82  0.400E-08  0.326E-08  0.201E-11  0.741E-09  0.156E+00  0.166E+00  0.100E+02  0.100E+02
   2.60000       1037         83  0.401E-08  0.325E-08  0.796E-14  0.761E-09  0.156E+00  0.166E+00  0.100E+02  0.100E+02
   2.60000       1038         84  0.403E-08  0.325E-08  0.154E-11  0.781E-09  0.156E+00  0.166E+00  0.100E+02  0.100E+02
   2.60000       1039         85  0.406E-08  0.325E-08  0.657E-11  0.802E-09  0.156E+00  0.167E+00  0.100E+02  0.100E+02
   2.60000       1040         86  0.408E-08  0.325E-08  0.150E-10  0.823E-09  0.156E+00  0.167E+00  0.100E+02  0.100E+02
   2.60000       1041         87  0.411E-08  0.324E-08  0.267E-10  0.844E-09  0.156E+00  0.167E+00  0.100E+02  0.100E+02
   2.60000       1042         88  0.415E-08  0.324E-08  0.414E-10  0.866E-09  0.156E+00  0.167E+00  0.100E+02  0.100E+02
   2.60000       1043         89  0.418E-08  0.324E-08  0.588E-10  0.888E-09  0.156E+00  0.168E+00  0.100E+02  0.100E+02
   2.60000       1044         90  0.422E-08  0.324E-08  0.787E-10  0.910E-09  0.156E+00  0.168E+00  0.100E+02  0.100E+02
   2.60000       1045         91  0.427E-08  0.323E-08  0.101E-09  0.932E-09  0.156E+00  0.168E+00  0.100E+02  0.100E+02
   2.60000       1046         92  0.431E-08  0.323E-08  0.124E-09  0.955E-09  0.156E+00  0.169E+00  0.100E+02  0.100E+02
   2.60000       1047         93  0.436E-08  0.323E-08  0.149E-09  0.979E-09  0.157E+00  0.169E+00  0.100E+02  0.100E+02
   2.60000       1048         94  0.440E-08  0.323E-08  0.175E-09  0.100E-08  0.157E+00  0.169E+00  0.100E+02  0.100E+02
   2.60000       1049         95  0.445E-08  0.322E-08  0.201E-09  0.103E-08  0.157E+00  0.170E+00  0.100E+02  0.100E+02
   2.60000       1050         96  0.450E-08  0.322E-08  0.227E-09  0.105E-08  0.157E+00  0.170E+00  0.100E+02  0.100E+02
   2.60000       1051         97  0.455E-08  0.322E-08  0.253E-09  0.107E-08  0.157E+00  0.170E+00  0.100E+02  0.100E+02
   2.60000       1052         98  0.459E-08  0.322E-08  0.278E-09  0.110E-08  0.157E+00  0.170E+00  0.100E+02  0.100E+02
   2.60000       1053         99  0.464E-08  0.321E-08  0.301E-09  0.112E-08  0.157E+00  0.171E+00  0.100E+02  0.100E+02
   2.60000       1054        100  0.469E-08  0.321E-08  0.323E-09  0.115E-08  0.158E+00  0.171E+00  0.100E+02  0.100E+02
   2.60000       1055        101  0.473E-08  0.321E-08  0.343E-09  0.118E-08  0.158E+00  0.171E+00  0.100E+02  0.100E+02
   2.60000       1056        102  0.477E-08  0.321E-08  0.361E-09  0.120E-08  0.158E+00  0.172E+00  0.100E+02  0.100E+02
   2.60000       1057        103  0.481E-08  0.321E-08  0.376E-09  0.123E-08  0.158E+00  0.172E+00  0.100E+02  0.100E+02
   2.60000       1058        104  0.485E-08  0.320E-08  0.388E-09  0.125E-08  0.158E+00  0.173E+00  0.100E+02  0.100E+02
   2.60000       1059        105  0.488E-08  0.320E-08  0.398E-09  0.128E-08  0.159E+00  0.173E+00  0.100E+02  0.100E+02
   2.60000       1060        106  0.491E-08  0.320E-08  0.404E-09  0.131E-08  0.159E+00  0.173E+00  0.100E+02  0.100E+02
   2.60000       1061        107  0.494E-08  0.320E-08  0.407E-09  0.134E-08  0.159E+00  0.174E+00  0.100E+02  0.100E+02
   2.60000       1062        108  0.497E-08  0.319E-08  0.407E-09  0.136E-08  0.159E+00  0.174E+00  0.100E+02  0.100E+02
   2.60000       1063        109  0.499E-08  0.319E-08  0.405E-09  0.139E-08  0.159E+00  0.174E+00  0.100E+02  0.100E+02
   2.60000       1064        110  0.501E-08  0.319E-08  0.399E-09  0.142E-08  0.160E+00  0.175E+00  0.100E+02  0.100E+02
   2.60000       1065        111  0.503E-08  0.318E-08  0.391E-09  0.145E-08  0.160E+00  0.175E+00  0.100E+02  0.100E+02
   2.60000       1066        112  0.504E-08  0.318E-08  0.380E-09  0.148E-08  0.160E+00  0.175E+00  0.100E+02  0.100E+02
   2.60000       1067        113  0.506E-08  0.318E-08  0.366E-09  0.151E-08  0.160E+00  0.176E+00  0.100E+02  0.100E+02
   2.60000       1068        114  0.507E-08  0.318E-08  0.351E-09  0.155E-08  0.160E+00  0.176E+00  0.100E+02  0.100E+02
   2.60000       1069        115  0.508E-08  0.317E-08  0.333E-09  0.158E-08  0.161E+00  0.177E+00  0.100E+02  0.100E+02
   2.60000       1070        116  0.509E-08  0.317E-08  0.314E-09  0.161E-08  0.161E+00  0.177E+00  0.100E+02  0.100E+02
   2.60000       1071        117  0.510E-08  0.317E-08  0.294E-09  0.164E-08  0.161E+00  0.177E+00  0.100E+02  0.100E+02
   2.60000       1072        118  0.511E-08  0.316E-08  0.273E-09  0.168E-08  0.161E+00  0.178E+00  0.100E+02  0.100E+02
   2.60000       1073        119  0.512E-08  0.316E-08  0.252E-09  0.171E-08  0.161E+00  0.178E+00  0.100E+02  0.100E+02
   2.60000       1074        120  0.513E-08  0.316E-08  0.230E-09  0.175E-08  0.161E+00  0.178E+00  0.100E+02  0.100E+02
   2.60000       1075        121  0.514E-08  0.315E-08  0.207E-09  0.178E-08  0.162E+00  0.179E+00  0.100E+02  0.100E+02
   2.60000       1076        122  0.516E-08  0.315E-08  0.186E-09  0.182E-08  0.162E+00  0.179E+00  0.100E+02  0.100E+02
   2.60000       1077        123  0.517E-08  0.315E-08  0.165E-09  0.186E-08  0.162E+00  0.180E+00  0.100E+02  0.100E+02
   2.60000       1078        124  0.518E-08  0.314E-08  0.144E-09  0.189E-08  0.162E+00  0.180E+00  0.100E+02  0.100E+02
   2.60000       1079        125  0.519E-08  0.314E-08  0.125E-09  0.193E-08  0.162E+00  0.180E+00  0.100E+02  0.100E+02
   2.60000       1080        126  0.521E-08  0.314E-08  0.106E-09  0.197E-08  0.162E+00  0.181E+00  0.100E+02  0.100E+02
   2.60000       1081        127  0.523E-08  0.313E-08  0.894E-10  0.201E-08  0.162E+00  0.181E+00  0.100E+02  0.100E+02
   2.60000       1082        128  0.525E-08  0.313E-08  0.739E-10  0.204E-08  0.162E+00  0.182E+00  0.100E+02  0.100E+02
   2.60000       1083        129  0.527E-08  0.312E-08  0.599E-10  0.208E-08  0.162E+00  0.182E+00  0.100E+02  0.100E+02
   2.60000       1084        130  0.529E-08  0.312E-08  0.475E-10  0.212E-08  0.162E+00  0.183E+00  0.100E+02  0.100E+02
   2.60000       1085        131  0.531E-08  0.312E-08  0.367E-10  0.216E-08  0.163E+00  0.183E+00  0.100E+02  0.100E+02
   2.60000       1086        132  0.533E-08  0.311E-08  0.274E-10  0.219E-08  0.163E+00  0.183E+00  0.100E+02  0.100E+02
   2.60000       1087        133  0.536E-08  0.311E-08  0.197E-10  0.223E-08  0.163E+00  0.184E+00  0.100E+02  0.100E+02
   2.60000       1088        134  0.538E-08  0.310E-08  0.134E-10  0.226E-08  0.163E+00  0.184E+00  0.100E+02  0.100E+02
   2.60000       1089        135  0.540E-08  0.310E-08  0.854E-11  0.230E-08  0.163E+00  0.185E+00  0.100E+02  0.100E+02
   2.60000       1090        136  0.543E-08  0.309E-08  0.490E-11  0.233E-08  0.163E+00  0.185E+00  0.100E+02  0.100E+02
   2.60000       1091        137  0.545E-08  0.309E-08  0.237E-11  0.236E-08  0.163E+00  0.185E+00  0.100E+02  0.100E+02
   2.60000       1092        138  0.548E-08  0.309E-08  0.824E-12  0.239E-08  0.163E+00  0.186E+00  0.100E+02  0.100E+02
   2.60000       1093        139  0.550E-08  0.308E-08  0.102E-12  0.242E-08  0.163E+00  0.186E+00  0.100E+02  0.100E+02
   2.60000       1094        140  0.552E-08  0.308E-08  0.503E-13  0.245E-08  0.163E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1095        141  0.554E-08  0.307E-08  0.517E-12  0.247E-08  0.163E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1096        142  0.556E-08  0.307E-08  0.135E-11  0.249E-08  0.163E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1097        143  0.558E-08  0.306E-08  0.241E-11  0.251E-08  0.163E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1098        144  0.559E-08  0.306E-08  0.357E-11  0.253E-08  0.163E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1099        145  0.560E-08  0.305E-08  0.470E-11  0.255E-08  0.163E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1100        146  0.561E-08  0.305E-08  0.572E-11  0.256E-08  0.163E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1101        147  0.562E-08  0.304E-08  0.654E-11  0.257E-08  0.163E+00  0.190E+00  0.100E+02  0.100E+02
   2.60000       1102        148  0.562E-08  0.304E-08  0.710E-11  0.258E-08  0.163E+00  0.190E+00  0.100E+02  0.100E+02
   2.60000       1103        149  0.562E-08  0.303E-08  0.737E-11  0.259E-08  0.163E+00  0.191E+00  0.100E+02  0.100E+02
   2.60000       1104        150  0.562E-08  0.303E-08  0.732E-11  0.259E-08  0.163E+00  0.191E+00  0.100E+02  0.100E+02
   2.60000       1105        151  0.562E-08  0.302E-08  0.697E-11  0.259E-08  0.162E+00  0.192E+00  0.100E+02  0.100E+02
   2.60000       1106        152  0.561E-08  0.301E-08  0.633E-11  0.259E-08  0.162E+00  0.192E+00  0.100E+02  0.100E+02
   2.60000       1107        153  0.560E-08  0.301E-08  0.547E-11  0.258E-08  0.162E+00  0.193E+00  0.100E+02  0.100E+02
   2.60000       1108        154  0.558E-08  0.300E-08  0.444E-11  0.258E-08  0.162E+00  0.193E+00  0.100E+02  0.100E+02
   2.60000       1109        155  0.557E-08  0.300E-08  0.332E-11  0.257E-08  0.162E+00  0.193E+00  0.100E+02  0.100E+02
   2.60000       1110        156  0.555E-08  0.299E-08  0.221E-11  0.256E-08  0.162E+00  0.194E+00  0.100E+02  0.100E+02
   2.60000       1111        157  0.553E-08  0.299E-08  0.122E-11  0.254E-08  0.162E+00  0.194E+00  0.100E+02  0.100E+02
   2.60000       1112        158  0.551E-08  0.298E-08  0.457E-12  0.253E-08  0.162E+00  0.195E+00  0.100E+02  0.100E+02
   2.60000       1113        159  0.548E-08  0.297E-08  0.419E-13  0.251E-08  0.162E+00  0.195E+00  0.100E+02  0.100E+02
   2.60000       1114        160  0.546E-08  0.297E-08  0.943E-13  0.249E-08  0.162E+00  0.196E+00  0.100E+02  0.100E+02
   2.60000       1115        161  0.543E-08  0.296E-08  0.733E-12  0.247E-08  0.162E+00  0.196E+00  0.100E+02  0.100E+02
   2.60000       1116        162  0.540E-08  0.296E-08  0.207E-11  0.244E-08  0.162E+00  0.197E+00  0.100E+02  0.100E+02
   2.60000       1117        163  0.537E-08  0.295E-08  0.421E-11  0.242E-08  0.162E+00  0.197E+00  0.100E+02  0.100E+02
   2.60000       1118        164  0.534E-08  0.294E-08  0.725E-11  0.239E-08  0.162E+00  0.197E+00  0.100E+02  0.100E+02
   2.60000       1119        165  0.531E-08  0.294E-08  0.113E-10  0.236E-08  0.162E+00  0.198E+00  0.100E+02  0.100E+02
   2.60000       1120        166  0.528E-08  0.293E-08  0.163E-10  0.233E-08  0.163E+00  0.198E+00  0.100E+02  0.100E+02
   2.60000       1121        167  0.525E-08  0.293E-08  0.224E-10  0.230E-08  0.163E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1122        168  0.522E-08  0.292E-08  0.297E-10  0.227E-08  0.163E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1123        169  0.519E-08  0.291E-08  0.380E-10  0.224E-08  0.163E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1124        170  0.516E-08  0.291E-08  0.475E-10  0.221E-08  0.163E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1125        171  0.513E-08  0.290E-08  0.579E-10  0.218E-08  0.163E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1126        172  0.511E-08  0.289E-08  0.694E-10  0.214E-08  0.163E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1127        173  0.508E-08  0.289E-08  0.818E-10  0.211E-08  0.163E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1128        174  0.505E-08  0.288E-08  0.949E-10  0.208E-08  0.163E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1129        175  0.502E-08  0.288E-08  0.109E-09  0.204E-08  0.163E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1130        176  0.500E-08  0.287E-08  0.123E-09  0.201E-08  0.163E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1131        177  0.497E-08  0.286E-08  0.138E-09  0.197E-08  0.163E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1132        178  0.495E-08  0.286E-08  0.153E-09  0.194E-08  0.164E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1133        179  0.492E-08  0.285E-08  0.168E-09  0.191E-08  0.164E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1134        180  0.490E-08  0.284E-08  0.182E-09  0.187E-08  0.164E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1135        181  0.487E-08  0.284E-08  0.197E-09  0.184E-08  0.164E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1136        182  0.484E-08  0.283E-08  0.211E-09  0.180E-08  0.164E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1137        183  0.482E-08  0.282E-08  0.224E-09  0.177E-08  0.164E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1138        184  0.479E-08  0.281E-08  0.236E-09  0.174E-08  0.164E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1139        185  0.476E-08  0.281E-08  0.247E-09  0.171E-08  0.165E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1140        186  0.473E-08  0.280E-08  0.257E-09  0.168E-08  0.165E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1141        187  0.470E-08  0.279E-08  0.266E-09  0.164E-08  0.165E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1142        188  0.467E-08  0.279E-08  0.273E-09  0.161E-08  0.165E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1143        189  0.464E-08  0.278E-08  0.279E-09  0.158E-08  0.165E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1144        190  0.461E-08  0.277E-08  0.283E-09  0.155E-08  0.165E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1145        191  0.457E-08  0.277E-08  0.285E-09  0.152E-08  0.166E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1146        192  0.454E-08  0.276E-08  0.286E-09  0.149E-08  0.166E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1147        193  0.450E-08  0.275E-08  0.285E-09  0.146E-08  0.166E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1148        194  0.446E-08  0.275E-08  0.282E-09  0.143E-08  0.166E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1149        195  0.442E-08  0.274E-08  0.277E-09  0.141E-08  0.166E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       1150        196  0.438E-08  0.273E-08  0.271E-09  0.138E-08  0.166E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       1151        197  0.434E-08  0.272E-08  0.263E-09  0.135E-08  0.167E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1152        198  0.429E-08  0.272E-08  0.254E-09  0.132E-08  0.167E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1153        199  0.425E-08  0.271E-08  0.244E-09  0.129E-08  0.167E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1154        200  0.420E-08  0.270E-08  0.232E-09  0.127E-08  0.167E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       1155        201  0.416E-08  0.270E-08  0.220E-09  0.124E-08  0.167E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       1156        202  0.411E-08  0.269E-08  0.206E-09  0.121E-08  0.167E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       1157        203  0.406E-08  0.268E-08  0.192E-09  0.119E-08  0.167E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1158        204  0.402E-08  0.268E-08  0.178E-09  0.116E-08  0.168E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1159        205  0.397E-08  0.267E-08  0.163E-09  0.114E-08  0.168E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1160        206  0.392E-08  0.266E-08  0.148E-09  0.111E-08  0.168E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1161        207  0.387E-08  0.265E-08  0.133E-09  0.109E-08  0.168E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1162        208  0.383E-08  0.265E-08  0.119E-09  0.106E-08  0.168E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1163        209  0.378E-08  0.264E-08  0.104E-09  0.104E-08  0.168E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1164        210  0.373E-08  0.263E-08  0.906E-10  0.101E-08  0.168E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1165        211  0.369E-08  0.263E-08  0.776E-10  0.986E-09  0.168E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1166        212  0.365E-08  0.262E-08  0.653E-10  0.962E-09  0.168E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1167        213  0.360E-08  0.261E-08  0.540E-10  0.937E-09  0.169E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1168        214  0.356E-08  0.260E-08  0.436E-10  0.913E-09  0.169E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1169        215  0.352E-08  0.260E-08  0.343E-10  0.889E-09  0.169E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1170        216  0.348E-08  0.259E-08  0.261E-10  0.865E-09  0.169E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1171        217  0.344E-08  0.258E-08  0.191E-10  0.841E-09  0.169E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1172        218  0.341E-08  0.258E-08  0.132E-10  0.817E-09  0.169E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1173        219  0.337E-08  0.257E-08  0.842E-11  0.793E-09  0.169E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1174        220  0.334E-08  0.256E-08  0.477E-11  0.769E-09  0.169E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1175        221  0.330E-08  0.255E-08  0.219E-11  0.746E-09  0.169E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1176        222  0.327E-08  0.255E-08  0.632E-12  0.722E-09  0.169E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1177        223  0.324E-08  0.254E-08  0.167E-13  0.698E-09  0.169E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1178        224  0.321E-08  0.253E-08  0.264E-12  0.675E-09  0.169E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       1179        225  0.318E-08  0.253E-08  0.128E-11  0.651E-09  0.169E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       1180        226  0.315E-08  0.252E-08  0.297E-11  0.627E-09  0.169E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       1181        227  0.312E-08  0.251E-08  0.522E-11  0.604E-09  0.169E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       1182        228  0.309E-08  0.251E-08  0.793E-11  0.580E-09  0.169E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1183        229  0.307E-08  0.250E-08  0.110E-10  0.557E-09  0.169E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1184        230  0.304E-08  0.249E-08  0.143E-10  0.533E-09  0.169E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1185        231  0.301E-08  0.249E-08  0.177E-10  0.510E-09  0.169E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1186        232  0.299E-08  0.248E-08  0.211E-10  0.487E-09  0.169E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1187        233  0.296E-08  0.247E-08  0.245E-10  0.464E-09  0.169E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1188        234  0.293E-08  0.247E-08  0.277E-10  0.441E-09  0.168E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1189        235  0.291E-08  0.246E-08  0.307E-10  0.418E-09  0.168E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1190        236  0.288E-08  0.245E-08  0.334E-10  0.395E-09  0.168E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1191        237  0.285E-08  0.245E-08  0.357E-10  0.373E-09  0.168E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1192        238  0.283E-08  0.244E-08  0.376E-10  0.351E-09  0.168E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1193        239  0.280E-08  0.243E-08  0.391E-10  0.330E-09  0.168E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1194        240  0.277E-08  0.243E-08  0.401E-10  0.309E-09  0.168E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1195        241  0.275E-08  0.242E-08  0.406E-10  0.288E-09  0.168E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1196        242  0.272E-08  0.241E-08  0.407E-10  0.268E-09  0.168E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1197        243  0.269E-08  0.241E-08  0.403E-10  0.248E-09  0.168E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1198        244  0.267E-08  0.240E-08  0.394E-10  0.229E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1199        245  0.264E-08  0.239E-08  0.381E-10  0.211E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1200        246  0.262E-08  0.239E-08  0.365E-10  0.193E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1201        247  0.259E-08  0.238E-08  0.345E-10  0.176E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1202        248  0.257E-08  0.237E-08  0.323E-10  0.160E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1203        249  0.254E-08  0.237E-08  0.298E-10  0.145E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1204        250  0.252E-08  0.236E-08  0.272E-10  0.131E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1205        251  0.250E-08  0.236E-08  0.245E-10  0.117E-09  0.167E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1206        252  0.248E-08  0.235E-08  0.217E-10  0.105E-09  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1207        253  0.246E-08  0.234E-08  0.189E-10  0.930E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1208        254  0.244E-08  0.234E-08  0.162E-10  0.825E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1209        255  0.242E-08  0.233E-08  0.136E-10  0.729E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1210        256  0.240E-08  0.233E-08  0.111E-10  0.644E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1211        257  0.239E-08  0.232E-08  0.887E-11  0.569E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1212        258  0.237E-08  0.231E-08  0.683E-11  0.504E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1213        259  0.236E-08  0.231E-08  0.504E-11  0.449E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1214        260  0.235E-08  0.230E-08  0.351E-11  0.405E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1215        261  0.234E-08  0.230E-08  0.226E-11  0.370E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1216        262  0.233E-08  0.229E-08  0.130E-11  0.345E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1217        263  0.232E-08  0.229E-08  0.605E-12  0.330E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1218        264  0.231E-08  0.228E-08  0.181E-12  0.324E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1219        265  0.231E-08  0.227E-08  0.679E-14  0.327E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1220        266  0.230E-08  0.227E-08  0.614E-13  0.338E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1221        267  0.230E-08  0.226E-08  0.318E-12  0.357E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1222        268  0.230E-08  0.226E-08  0.745E-12  0.384E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1223        269  0.230E-08  0.225E-08  0.131E-11  0.418E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1224        270  0.230E-08  0.225E-08  0.198E-11  0.458E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1225        271  0.230E-08  0.224E-08  0.271E-11  0.505E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1226        272  0.230E-08  0.224E-08  0.348E-11  0.558E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1227        273  0.230E-08  0.223E-08  0.423E-11  0.616E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1228        274  0.230E-08  0.223E-08  0.495E-11  0.678E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1229        275  0.230E-08  0.222E-08  0.560E-11  0.745E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1230        276  0.230E-08  0.222E-08  0.616E-11  0.815E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1231        277  0.231E-08  0.221E-08  0.659E-11  0.889E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1232        278  0.231E-08  0.221E-08  0.689E-11  0.965E-10  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1233        279  0.231E-08  0.220E-08  0.704E-11  0.104E-09  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1234        280  0.232E-08  0.220E-08  0.704E-11  0.113E-09  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1235        281  0.232E-08  0.219E-08  0.689E-11  0.121E-09  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1236        282  0.233E-08  0.219E-08  0.658E-11  0.129E-09  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1237        283  0.233E-08  0.218E-08  0.614E-11  0.138E-09  0.167E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1238        284  0.233E-08  0.218E-08  0.558E-11  0.146E-09  0.168E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1239        285  0.234E-08  0.218E-08  0.492E-11  0.155E-09  0.168E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1240        286  0.234E-08  0.217E-08  0.419E-11  0.163E-09  0.168E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1241        287  0.234E-08  0.217E-08  0.342E-11  0.172E-09  0.168E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1242        288  0.235E-08  0.216E-08  0.264E-11  0.181E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1243        289  0.235E-08  0.216E-08  0.190E-11  0.190E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1244        290  0.236E-08  0.216E-08  0.123E-11  0.198E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1245        291  0.236E-08  0.215E-08  0.664E-12  0.207E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1246        292  0.236E-08  0.215E-08  0.252E-12  0.216E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1247        293  0.237E-08  0.214E-08  0.291E-13  0.224E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1248        294  0.237E-08  0.214E-08  0.318E-13  0.233E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1249        295  0.238E-08  0.214E-08  0.295E-12  0.242E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1250        296  0.238E-08  0.213E-08  0.848E-12  0.250E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1251        297  0.239E-08  0.213E-08  0.172E-11  0.259E-09  0.168E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1252        298  0.240E-08  0.213E-08  0.293E-11  0.268E-09  0.168E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1253        299  0.240E-08  0.212E-08  0.449E-11  0.276E-09  0.168E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1254        300  0.241E-08  0.212E-08  0.642E-11  0.285E-09  0.168E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1255        301  0.242E-08  0.212E-08  0.871E-11  0.294E-09  0.168E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1256        302  0.243E-08  0.211E-08  0.114E-10  0.303E-09  0.167E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1257        303  0.244E-08  0.211E-08  0.144E-10  0.312E-09  0.167E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1258        304  0.245E-08  0.211E-08  0.177E-10  0.321E-09  0.167E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1259        305  0.246E-08  0.211E-08  0.214E-10  0.331E-09  0.167E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1260        306  0.247E-08  0.210E-08  0.253E-10  0.340E-09  0.167E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1261        307  0.248E-08  0.210E-08  0.295E-10  0.349E-09  0.167E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1262        308  0.249E-08  0.210E-08  0.339E-10  0.359E-09  0.167E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1263        309  0.250E-08  0.210E-08  0.385E-10  0.369E-09  0.167E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1264        310  0.252E-08  0.209E-08  0.431E-10  0.379E-09  0.167E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1265        311  0.253E-08  0.209E-08  0.479E-10  0.389E-09  0.167E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1266        312  0.254E-08  0.209E-08  0.526E-10  0.399E-09  0.167E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1267        313  0.255E-08  0.209E-08  0.573E-10  0.409E-09  0.167E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1268        314  0.257E-08  0.208E-08  0.619E-10  0.420E-09  0.167E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1269        315  0.258E-08  0.208E-08  0.663E-10  0.430E-09  0.167E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       1270        316  0.259E-08  0.208E-08  0.705E-10  0.441E-09  0.167E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       1271        317  0.261E-08  0.208E-08  0.744E-10  0.452E-09  0.167E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       1272        318  0.262E-08  0.208E-08  0.780E-10  0.463E-09  0.166E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       1273        319  0.263E-08  0.208E-08  0.813E-10  0.474E-09  0.166E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       1274        320  0.264E-08  0.207E-08  0.841E-10  0.485E-09  0.166E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1275        321  0.266E-08  0.207E-08  0.865E-10  0.496E-09  0.166E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1276        322  0.267E-08  0.207E-08  0.884E-10  0.507E-09  0.166E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1277        323  0.268E-08  0.207E-08  0.898E-10  0.519E-09  0.166E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1278        324  0.269E-08  0.207E-08  0.908E-10  0.530E-09  0.166E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1279        325  0.270E-08  0.207E-08  0.912E-10  0.541E-09  0.166E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1280        326  0.271E-08  0.207E-08  0.910E-10  0.553E-09  0.166E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1281        327  0.272E-08  0.207E-08  0.904E-10  0.564E-09  0.166E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1282        328  0.273E-08  0.206E-08  0.893E-10  0.576E-09  0.165E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1283        329  0.274E-08  0.206E-08  0.876E-10  0.587E-09  0.165E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1284        330  0.275E-08  0.206E-08  0.855E-10  0.599E-09  0.165E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1285        331  0.276E-08  0.206E-08  0.830E-10  0.610E-09  0.165E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1286        332  0.276E-08  0.206E-08  0.800E-10  0.621E-09  0.165E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1287        333  0.277E-08  0.206E-08  0.767E-10  0.632E-09  0.165E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1288        334  0.278E-08  0.206E-08  0.731E-10  0.643E-09  0.165E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1289        335  0.278E-08  0.206E-08  0.692E-10  0.654E-09  0.165E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1290        336  0.279E-08  0.206E-08  0.650E-10  0.665E-09  0.165E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1291        337  0.280E-08  0.206E-08  0.607E-10  0.676E-09  0.165E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1292        338  0.280E-08  0.206E-08  0.563E-10  0.687E-09  0.165E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1293        339  0.281E-08  0.206E-08  0.518E-10  0.697E-09  0.165E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1294        340  0.281E-08  0.206E-08  0.473E-10  0.707E-09  0.164E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1295        341  0.282E-08  0.206E-08  0.428E-10  0.717E-09  0.164E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1296        342  0.283E-08  0.206E-08  0.383E-10  0.727E-09  0.164E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1297        343  0.283E-08  0.206E-08  0.340E-10  0.737E-09  0.164E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1298        344  0.284E-08  0.206E-08  0.299E-10  0.746E-09  0.164E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1299        345  0.284E-08  0.206E-08  0.259E-10  0.755E-09  0.164E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       1300        346  0.285E-08  0.206E-08  0.222E-10  0.764E-09  0.164E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       1301        347  0.285E-08  0.206E-08  0.187E-10  0.772E-09  0.164E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       1302        348  0.286E-08  0.206E-08  0.155E-10  0.781E-09  0.164E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1303        349  0.286E-08  0.206E-08  0.126E-10  0.788E-09  0.164E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1304        350  0.287E-08  0.206E-08  0.998E-11  0.796E-09  0.164E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1305        351  0.288E-08  0.206E-08  0.769E-11  0.803E-09  0.164E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1306        352  0.288E-08  0.207E-08  0.572E-11  0.810E-09  0.164E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       1307        353  0.289E-08  0.207E-08  0.406E-11  0.816E-09  0.164E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       1308        354  0.289E-08  0.207E-08  0.271E-11  0.822E-09  0.164E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       1309        355  0.290E-08  0.207E-08  0.165E-11  0.828E-09  0.164E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1310        356  0.290E-08  0.207E-08  0.866E-12  0.833E-09  0.164E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1311        357  0.291E-08  0.207E-08  0.347E-12  0.838E-09  0.164E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1312        358  0.291E-08  0.207E-08  0.675E-13  0.842E-09  0.164E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1313        359  0.292E-08  0.207E-08  0.319E-14  0.846E-09  0.164E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1314        360  0.292E-08  0.207E-08  0.129E-12  0.850E-09  0.164E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1315        361  0.293E-08  0.207E-08  0.417E-12  0.853E-09  0.164E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1316        362  0.293E-08  0.208E-08  0.841E-12  0.856E-09  0.164E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1317        363  0.294E-08  0.208E-08  0.137E-11  0.858E-09  0.164E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1318        364  0.294E-08  0.208E-08  0.198E-11  0.860E-09  0.164E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1319        365  0.294E-08  0.208E-08  0.265E-11  0.861E-09  0.164E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1320        366  0.295E-08  0.208E-08  0.334E-11  0.862E-09  0.164E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1321        367  0.295E-08  0.208E-08  0.404E-11  0.863E-09  0.164E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1322        368  0.295E-08  0.208E-08  0.472E-11  0.863E-09  0.164E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1323        369  0.295E-08  0.209E-08  0.536E-11  0.863E-09  0.164E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1324        370  0.296E-08  0.209E-08  0.595E-11  0.862E-09  0.164E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1325        371  0.296E-08  0.209E-08  0.648E-11  0.862E-09  0.164E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1326        372  0.296E-08  0.209E-08  0.692E-11  0.860E-09  0.164E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1327        373  0.296E-08  0.209E-08  0.727E-11  0.859E-09  0.164E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1328        374  0.296E-08  0.210E-08  0.753E-11  0.857E-09  0.164E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1329        375  0.296E-08  0.210E-08  0.770E-11  0.855E-09  0.164E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1330        376  0.296E-08  0.210E-08  0.776E-11  0.853E-09  0.164E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1331        377  0.296E-08  0.210E-08  0.773E-11  0.850E-09  0.164E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1332        378  0.296E-08  0.210E-08  0.761E-11  0.847E-09  0.164E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1333        379  0.296E-08  0.210E-08  0.741E-11  0.844E-09  0.164E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1334        380  0.295E-08  0.211E-08  0.713E-11  0.841E-09  0.164E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1335        381  0.295E-08  0.211E-08  0.678E-11  0.838E-09  0.164E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1336        382  0.295E-08  0.211E-08  0.637E-11  0.834E-09  0.164E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1337        383  0.295E-08  0.211E-08  0.592E-11  0.830E-09  0.164E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1338        384  0.295E-08  0.211E-08  0.543E-11  0.826E-09  0.164E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1339        385  0.294E-08  0.212E-08  0.492E-11  0.823E-09  0.164E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1340        386  0.294E-08  0.212E-08  0.439E-11  0.818E-09  0.164E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1341        387  0.294E-08  0.212E-08  0.387E-11  0.814E-09  0.164E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1342        388  0.294E-08  0.212E-08  0.336E-11  0.810E-09  0.165E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1343        389  0.293E-08  0.213E-08  0.286E-11  0.806E-09  0.165E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1344        390  0.293E-08  0.213E-08  0.240E-11  0.801E-09  0.165E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1345        391  0.293E-08  0.213E-08  0.196E-11  0.797E-09  0.165E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1346        392  0.293E-08  0.213E-08  0.157E-11  0.792E-09  0.165E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1347        393  0.292E-08  0.213E-08  0.122E-11  0.787E-09  0.165E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1348        394  0.292E-08  0.214E-08  0.912E-12  0.783E-09  0.165E+00  0.198E+00  0.100E+02  0.100E+02
   2.60000       1349        395  0.292E-08  0.214E-08  0.655E-12  0.778E-09  0.165E+00  0.198E+00  0.100E+02  0.100E+02
   2.60000       1350        396  0.291E-08  0.214E-08  0.444E-12  0.773E-09  0.165E+00  0.198E+00  0.100E+02  0.100E+02
   2.60000       1351        397  0.291E-08  0.214E-08  0.279E-12  0.768E-09  0.165E+00  0.198E+00  0.100E+02  0.100E+02
   2.60000       1352        398  0.291E-08  0.215E-08  0.157E-12  0.763E-09  0.165E+00  0.197E+00  0.100E+02  0.100E+02
   2.60000       1353        399  0.291E-08  0.215E-08  0.728E-13  0.758E-09  0.165E+00  0.197E+00  0.100E+02  0.100E+02
   2.60000       1354        400  0.290E-08  0.215E-08  0.229E-13  0.753E-09  0.165E+00  0.197E+00  0.100E+02  0.100E+02
   2.60000       1355        401  0.290E-08  0.215E-08  0.171E-14  0.748E-09  0.165E+00  0.196E+00  0.100E+02  0.100E+02
   2.60000       1356        402  0.290E-08  0.215E-08  0.349E-14  0.742E-09  0.165E+00  0.196E+00  0.100E+02  0.100E+02
   2.60000       1357        403  0.289E-08  0.216E-08  0.223E-13  0.737E-09  0.165E+00  0.196E+00  0.100E+02  0.100E+02
   2.60000       1358        404  0.289E-08  0.216E-08  0.521E-13  0.731E-09  0.165E+00  0.196E+00  0.100E+02  0.100E+02
   2.60000       1359        405  0.289E-08  0.216E-08  0.874E-13  0.725E-09  0.165E+00  0.195E+00  0.100E+02  0.100E+02
   2.60000       1360        406  0.288E-08  0.216E-08  0.123E-12  0.719E-09  0.165E+00  0.195E+00  0.100E+02  0.100E+02
   2.60000       1361        407  0.288E-08  0.217E-08  0.154E-12  0.713E-09  0.165E+00  0.195E+00  0.100E+02  0.100E+02
   2.60000       1362        408  0.287E-08  0.217E-08  0.177E-12  0.707E-09  0.165E+00  0.195E+00  0.100E+02  0.100E+02
   2.60000       1363        409  0.287E-08  0.217E-08  0.189E-12  0.701E-09  0.165E+00  0.195E+00  0.100E+02  0.100E+02
   2.60000       1364        410  0.287E-08  0.217E-08  0.190E-12  0.694E-09  0.165E+00  0.194E+00  0.100E+02  0.100E+02
   2.60000       1365        411  0.286E-08  0.217E-08  0.177E-12  0.687E-09  0.165E+00  0.194E+00  0.100E+02  0.100E+02
   2.60000       1366        412  0.286E-08  0.218E-08  0.154E-12  0.680E-09  0.165E+00  0.194E+00  0.100E+02  0.100E+02
   2.60000       1367        413  0.285E-08  0.218E-08  0.122E-12  0.673E-09  0.165E+00  0.194E+00  0.100E+02  0.100E+02
   2.60000       1368        414  0.285E-08  0.218E-08  0.842E-13  0.665E-09  0.165E+00  0.193E+00  0.100E+02  0.100E+02
   2.60000       1369        415  0.284E-08  0.218E-08  0.471E-13  0.658E-09  0.165E+00  0.193E+00  0.100E+02  0.100E+02
   2.60000       1370        416  0.283E-08  0.218E-08  0.167E-13  0.650E-09  0.165E+00  0.193E+00  0.100E+02  0.100E+02
   2.60000       1371        417  0.283E-08  0.219E-08  0.734E-15  0.642E-09  0.165E+00  0.193E+00  0.100E+02  0.100E+02
   2.60000       1372        418  0.282E-08  0.219E-08  0.793E-14  0.633E-09  0.165E+00  0.193E+00  0.100E+02  0.100E+02
   2.60000       1373        419  0.281E-08  0.219E-08  0.479E-13  0.625E-09  0.165E+00  0.192E+00  0.100E+02  0.100E+02
   2.60000       1374        420  0.281E-08  0.219E-08  0.131E-12  0.616E-09  0.165E+00  0.192E+00  0.100E+02  0.100E+02
   2.60000       1375        421  0.280E-08  0.219E-08  0.268E-12  0.607E-09  0.165E+00  0.192E+00  0.100E+02  0.100E+02
   2.60000       1376        422  0.279E-08  0.220E-08  0.470E-12  0.597E-09  0.165E+00  0.192E+00  0.100E+02  0.100E+02
   2.60000       1377        423  0.279E-08  0.220E-08  0.748E-12  0.588E-09  0.165E+00  0.192E+00  0.100E+02  0.100E+02
   2.60000       1378        424  0.278E-08  0.220E-08  0.111E-11  0.578E-09  0.165E+00  0.191E+00  0.100E+02  0.100E+02
   2.60000       1379        425  0.277E-08  0.220E-08  0.158E-11  0.569E-09  0.165E+00  0.191E+00  0.100E+02  0.100E+02
   2.60000       1380        426  0.276E-08  0.220E-08  0.215E-11  0.559E-09  0.165E+00  0.191E+00  0.100E+02  0.100E+02
   2.60000       1381        427  0.276E-08  0.220E-08  0.283E-11  0.548E-09  0.165E+00  0.191E+00  0.100E+02  0.100E+02
   2.60000       1382        428  0.275E-08  0.221E-08  0.364E-11  0.538E-09  0.165E+00  0.191E+00  0.100E+02  0.100E+02
   2.60000       1383        429  0.274E-08  0.221E-08  0.458E-11  0.528E-09  0.165E+00  0.191E+00  0.100E+02  0.100E+02
   2.60000       1384        430  0.273E-08  0.221E-08  0.566E-11  0.517E-09  0.165E+00  0.190E+00  0.100E+02  0.100E+02
   2.60000       1385        431  0.272E-08  0.221E-08  0.687E-11  0.507E-09  0.165E+00  0.190E+00  0.100E+02  0.100E+02
   2.60000       1386        432  0.272E-08  0.221E-08  0.822E-11  0.496E-09  0.165E+00  0.190E+00  0.100E+02  0.100E+02
   2.60000       1387        433  0.271E-08  0.221E-08  0.971E-11  0.485E-09  0.165E+00  0.190E+00  0.100E+02  0.100E+02
   2.60000       1388        434  0.270E-08  0.222E-08  0.113E-10  0.474E-09  0.165E+00  0.190E+00  0.100E+02  0.100E+02
   2.60000       1389        435  0.269E-08  0.222E-08  0.131E-10  0.463E-09  0.165E+00  0.190E+00  0.100E+02  0.100E+02
   2.60000       1390        436  0.269E-08  0.222E-08  0.150E-10  0.452E-09  0.165E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1391        437  0.268E-08  0.222E-08  0.170E-10  0.442E-09  0.165E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1392        438  0.267E-08  0.222E-08  0.190E-10  0.431E-09  0.165E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1393        439  0.266E-08  0.222E-08  0.212E-10  0.420E-09  0.165E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1394        440  0.266E-08  0.222E-08  0.235E-10  0.409E-09  0.165E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1395        441  0.265E-08  0.222E-08  0.258E-10  0.398E-09  0.165E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1396        442  0.264E-08  0.223E-08  0.282E-10  0.388E-09  0.165E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1397        443  0.263E-08  0.223E-08  0.305E-10  0.377E-09  0.165E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1398        444  0.263E-08  0.223E-08  0.329E-10  0.367E-09  0.165E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1399        445  0.262E-08  0.223E-08  0.353E-10  0.357E-09  0.165E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1400        446  0.261E-08  0.223E-08  0.376E-10  0.347E-09  0.165E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1401        447  0.261E-08  0.223E-08  0.399E-10  0.337E-09  0.165E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1402        448  0.260E-08  0.223E-08  0.421E-10  0.327E-09  0.166E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1403        449  0.259E-08  0.223E-08  0.442E-10  0.317E-09  0.166E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1404        450  0.259E-08  0.223E-08  0.461E-10  0.308E-09  0.166E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1405        451  0.258E-08  0.223E-08  0.480E-10  0.299E-09  0.166E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1406        452  0.257E-08  0.223E-08  0.497E-10  0.290E-09  0.166E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1407        453  0.257E-08  0.223E-08  0.512E-10  0.282E-09  0.166E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1408        454  0.256E-08  0.223E-08  0.525E-10  0.273E-09  0.166E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1409        455  0.255E-08  0.224E-08  0.537E-10  0.265E-09  0.166E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1410        456  0.255E-08  0.224E-08  0.546E-10  0.258E-09  0.166E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1411        457  0.254E-08  0.224E-08  0.554E-10  0.250E-09  0.166E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1412        458  0.254E-08  0.224E-08  0.559E-10  0.243E-09  0.166E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1413        459  0.253E-08  0.224E-08  0.562E-10  0.236E-09  0.166E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1414        460  0.252E-08  0.224E-08  0.563E-10  0.230E-09  0.166E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1415        461  0.252E-08  0.224E-08  0.562E-10  0.224E-09  0.166E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1416        462  0.251E-08  0.224E-08  0.558E-10  0.218E-09  0.167E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1417        463  0.250E-08  0.224E-08  0.553E-10  0.212E-09  0.167E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1418        464  0.250E-08  0.224E-08  0.546E-10  0.207E-09  0.167E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1419        465  0.249E-08  0.224E-08  0.536E-10  0.202E-09  0.167E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1420        466  0.249E-08  0.224E-08  0.525E-10  0.197E-09  0.167E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1421        467  0.248E-08  0.224E-08  0.512E-10  0.193E-09  0.167E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1422        468  0.248E-08  0.224E-08  0.498E-10  0.189E-09  0.167E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1423        469  0.247E-08  0.224E-08  0.482E-10  0.186E-09  0.167E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1424        470  0.247E-08  0.224E-08  0.465E-10  0.183E-09  0.167E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1425        471  0.246E-08  0.224E-08  0.447E-10  0.180E-09  0.167E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1426        472  0.246E-08  0.224E-08  0.429E-10  0.177E-09  0.167E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1427        473  0.245E-08  0.224E-08  0.409E-10  0.175E-09  0.167E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1428        474  0.245E-08  0.224E-08  0.389E-10  0.173E-09  0.167E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1429        475  0.244E-08  0.223E-08  0.369E-10  0.172E-09  0.167E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1430        476  0.244E-08  0.223E-08  0.348E-10  0.170E-09  0.168E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1431        477  0.244E-08  0.223E-08  0.327E-10  0.170E-09  0.168E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1432        478  0.243E-08  0.223E-08  0.307E-10  0.169E-09  0.168E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1433        479  0.243E-08  0.223E-08  0.286E-10  0.169E-09  0.168E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1434        480  0.243E-08  0.223E-08  0.266E-10  0.169E-09  0.168E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1435        481  0.242E-08  0.223E-08  0.247E-10  0.169E-09  0.168E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1436        482  0.242E-08  0.223E-08  0.228E-10  0.169E-09  0.168E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1437        483  0.242E-08  0.223E-08  0.210E-10  0.170E-09  0.168E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1438        484  0.242E-08  0.223E-08  0.193E-10  0.171E-09  0.168E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1439        485  0.242E-08  0.223E-08  0.176E-10  0.173E-09  0.168E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1440        486  0.242E-08  0.223E-08  0.161E-10  0.175E-09  0.168E+00  0.187E+00  0.100E+02  0.100E+02
   2.60000       1441        487  0.242E-08  0.223E-08  0.146E-10  0.176E-09  0.168E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1442        488  0.242E-08  0.222E-08  0.132E-10  0.179E-09  0.168E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1443        489  0.242E-08  0.222E-08  0.119E-10  0.181E-09  0.168E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1444        490  0.242E-08  0.222E-08  0.107E-10  0.184E-09  0.168E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1445        491  0.242E-08  0.222E-08  0.964E-11  0.187E-09  0.168E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1446        492  0.242E-08  0.222E-08  0.864E-11  0.190E-09  0.168E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1447        493  0.242E-08  0.222E-08  0.773E-11  0.193E-09  0.168E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1448        494  0.242E-08  0.222E-08  0.690E-11  0.197E-09  0.168E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1449        495  0.242E-08  0.222E-08  0.616E-11  0.200E-09  0.168E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1450        496  0.242E-08  0.221E-08  0.550E-11  0.204E-09  0.168E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1451        497  0.243E-08  0.221E-08  0.490E-11  0.209E-09  0.168E+00  0.188E+00  0.100E+02  0.100E+02
   2.60000       1452        498  0.243E-08  0.221E-08  0.438E-11  0.213E-09  0.168E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1453        499  0.243E-08  0.221E-08  0.392E-11  0.218E-09  0.168E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1454        500  0.243E-08  0.221E-08  0.352E-11  0.223E-09  0.168E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1455        501  0.244E-08  0.221E-08  0.317E-11  0.228E-09  0.168E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1456        502  0.244E-08  0.220E-08  0.287E-11  0.233E-09  0.168E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1457        503  0.244E-08  0.220E-08  0.262E-11  0.238E-09  0.168E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1458        504  0.245E-08  0.220E-08  0.240E-11  0.244E-09  0.168E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1459        505  0.245E-08  0.220E-08  0.223E-11  0.250E-09  0.168E+00  0.189E+00  0.100E+02  0.100E+02
   2.60000       1460        506  0.246E-08  0.220E-08  0.208E-11  0.256E-09  0.168E+00  0.190E+00  0.100E+02  0.100E+02
   2.60000       1461        507  0.246E-08  0.220E-08  0.196E-11  0.262E-09  0.169E+00  0.190E+00  0.100E+02  0.100E+02
   2.60000       1462        508  0.246E-08  0.219E-08  0.187E-11  0.269E-09  0.169E+00  0.190E+00  0.100E+02  0.100E+02
   2.60000       1463        509  0.247E-08  0.219E-08  0.181E-11  0.276E-09  0.169E+00  0.190E+00  0.100E+02  0.100E+02
   2.60000       1464        510  0.247E-08  0.219E-08  0.177E-11  0.283E-09  0.169E+00  0.190E+00  0.100E+02  0.100E+02
   2.60000       1465        511  0.248E-08  0.219E-08  0.174E-11  0.290E-09  0.169E+00  0.190E+00  0.100E+02  0.100E+02
   2.60000       1466        512  0.249E-08  0.219E-08  0.174E-11  0.298E-09  0.169E+00  0.191E+00  0.100E+02  0.100E+02
   2.60000       1467        513  0.249E-08  0.218E-08  0.176E-11  0.305E-09  0.169E+00  0.191E+00  0.100E+02  0.100E+02
   2.60000       1468        514  0.250E-08  0.218E-08  0.179E-11  0.313E-09  0.169E+00  0.191E+00  0.100E+02  0.100E+02
   2.60000       1469        515  0.250E-08  0.218E-08  0.185E-11  0.321E-09  0.169E+00  0.191E+00  0.100E+02  0.100E+02
   2.60000       1470        516  0.251E-08  0.218E-08  0.191E-11  0.330E-09  0.169E+00  0.191E+00  0.100E+02  0.100E+02
   2.60000       1471        517  0.252E-08  0.218E-08  0.200E-11  0.338E-09  0.169E+00  0.191E+00  0.100E+02  0.100E+02
   2.60000       1472        518  0.252E-08  0.217E-08  0.210E-11  0.347E-09  0.169E+00  0.192E+00  0.100E+02  0.100E+02
   2.60000       1473        519  0.253E-08  0.217E-08  0.221E-11  0.356E-09  0.169E+00  0.192E+00  0.100E+02  0.100E+02
   2.60000       1474        520  0.254E-08  0.217E-08  0.234E-11  0.366E-09  0.169E+00  0.192E+00  0.100E+02  0.100E+02
   2.60000       1475        521  0.254E-08  0.217E-08  0.248E-11  0.375E-09  0.169E+00  0.192E+00  0.100E+02  0.100E+02
   2.60000       1476        522  0.255E-08  0.216E-08  0.263E-11  0.385E-09  0.169E+00  0.192E+00  0.100E+02  0.100E+02
   2.60000       1477        523  0.256E-08  0.216E-08  0.279E-11  0.395E-09  0.169E+00  0.193E+00  0.100E+02  0.100E+02
   2.60000       1478        524  0.257E-08  0.216E-08  0.296E-11  0.405E-09  0.169E+00  0.193E+00  0.100E+02  0.100E+02
   2.60000       1479        525  0.258E-08  0.216E-08  0.314E-11  0.416E-09  0.169E+00  0.193E+00  0.100E+02  0.100E+02
   2.60000       1480        526  0.258E-08  0.215E-08  0.332E-11  0.426E-09  0.169E+00  0.193E+00  0.100E+02  0.100E+02
   2.60000       1481        527  0.259E-08  0.215E-08  0.351E-11  0.437E-09  0.169E+00  0.193E+00  0.100E+02  0.100E+02
   2.60000       1482        528  0.260E-08  0.215E-08  0.369E-11  0.448E-09  0.169E+00  0.194E+00  0.100E+02  0.100E+02
   2.60000       1483        529  0.261E-08  0.215E-08  0.387E-11  0.460E-09  0.169E+00  0.194E+00  0.100E+02  0.100E+02
   2.60000       1484        530  0.262E-08  0.214E-08  0.405E-11  0.471E-09  0.169E+00  0.194E+00  0.100E+02  0.100E+02
   2.60000       1485        531  0.263E-08  0.214E-08  0.422E-11  0.483E-09  0.169E+00  0.194E+00  0.100E+02  0.100E+02
   2.60000       1486        532  0.264E-08  0.214E-08  0.438E-11  0.495E-09  0.169E+00  0.194E+00  0.100E+02  0.100E+02
   2.60000       1487        533  0.265E-08  0.214E-08  0.452E-11  0.507E-09  0.169E+00  0.195E+00  0.100E+02  0.100E+02
   2.60000       1488        534  0.266E-08  0.213E-08  0.465E-11  0.519E-09  0.169E+00  0.195E+00  0.100E+02  0.100E+02
   2.60000       1489        535  0.267E-08  0.213E-08  0.475E-11  0.531E-09  0.169E+00  0.195E+00  0.100E+02  0.100E+02
   2.60000       1490        536  0.268E-08  0.213E-08  0.484E-11  0.543E-09  0.169E+00  0.195E+00  0.100E+02  0.100E+02
   2.60000       1491        537  0.269E-08  0.213E-08  0.490E-11  0.555E-09  0.169E+00  0.196E+00  0.100E+02  0.100E+02
   2.60000       1492        538  0.270E-08  0.212E-08  0.493E-11  0.568E-09  0.169E+00  0.196E+00  0.100E+02  0.100E+02
   2.60000       1493        539  0.271E-08  0.212E-08  0.493E-11  0.581E-09  0.169E+00  0.196E+00  0.100E+02  0.100E+02
   2.60000       1494        540  0.272E-08  0.212E-08  0.491E-11  0.593E-09  0.169E+00  0.196E+00  0.100E+02  0.100E+02
   2.60000       1495        541  0.273E-08  0.211E-08  0.485E-11  0.606E-09  0.169E+00  0.197E+00  0.100E+02  0.100E+02
   2.60000       1496        542  0.273E-08  0.211E-08  0.477E-11  0.618E-09  0.169E+00  0.197E+00  0.100E+02  0.100E+02
   2.60000       1497        543  0.274E-08  0.211E-08  0.465E-11  0.631E-09  0.169E+00  0.197E+00  0.100E+02  0.100E+02
   2.60000       1498        544  0.275E-08  0.211E-08  0.450E-11  0.644E-09  0.169E+00  0.197E+00  0.100E+02  0.100E+02
   2.60000       1499        545  0.276E-08  0.210E-08  0.433E-11  0.656E-09  0.169E+00  0.198E+00  0.100E+02  0.100E+02
   2.60000       1500        546  0.277E-08  0.210E-08  0.413E-11  0.669E-09  0.169E+00  0.198E+00  0.100E+02  0.100E+02
   2.60000       1501        547  0.278E-08  0.210E-08  0.390E-11  0.682E-09  0.169E+00  0.198E+00  0.100E+02  0.100E+02
   2.60000       1502        548  0.279E-08  0.209E-08  0.365E-11  0.694E-09  0.169E+00  0.198E+00  0.100E+02  0.100E+02
   2.60000       1503        549  0.280E-08  0.209E-08  0.338E-11  0.706E-09  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1504        550  0.281E-08  0.209E-08  0.309E-11  0.719E-09  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1505        551  0.282E-08  0.209E-08  0.280E-11  0.731E-09  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1506        552  0.283E-08  0.208E-08  0.249E-11  0.743E-09  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1507        553  0.284E-08  0.208E-08  0.219E-11  0.755E-09  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1508        554  0.284E-08  0.208E-08  0.188E-11  0.767E-09  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1509        555  0.285E-08  0.207E-08  0.159E-11  0.778E-09  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1510        556  0.286E-08  0.207E-08  0.130E-11  0.789E-09  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1511        557  0.287E-08  0.207E-08  0.103E-11  0.801E-09  0.169E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1512        558  0.288E-08  0.206E-08  0.788E-12  0.811E-09  0.169E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1513        559  0.288E-08  0.206E-08  0.568E-12  0.822E-09  0.169E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1514        560  0.289E-08  0.206E-08  0.378E-12  0.833E-09  0.169E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1515        561  0.290E-08  0.205E-08  0.224E-12  0.843E-09  0.169E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1516        562  0.290E-08  0.205E-08  0.107E-12  0.853E-09  0.169E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1517        563  0.291E-08  0.205E-08  0.320E-13  0.862E-09  0.169E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1518        564  0.292E-08  0.204E-08  0.791E-15  0.872E-09  0.169E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1519        565  0.292E-08  0.204E-08  0.155E-13  0.881E-09  0.169E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1520        566  0.293E-08  0.204E-08  0.777E-13  0.890E-09  0.169E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1521        567  0.293E-08  0.203E-08  0.188E-12  0.898E-09  0.169E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1522        568  0.294E-08  0.203E-08  0.347E-12  0.906E-09  0.169E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1523        569  0.294E-08  0.203E-08  0.553E-12  0.914E-09  0.169E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1524        570  0.295E-08  0.202E-08  0.807E-12  0.922E-09  0.169E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1525        571  0.295E-08  0.202E-08  0.110E-11  0.929E-09  0.169E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1526        572  0.296E-08  0.202E-08  0.145E-11  0.936E-09  0.169E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1527        573  0.296E-08  0.201E-08  0.183E-11  0.942E-09  0.169E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1528        574  0.296E-08  0.201E-08  0.224E-11  0.948E-09  0.169E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1529        575  0.297E-08  0.201E-08  0.269E-11  0.954E-09  0.169E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1530        576  0.297E-08  0.201E-08  0.316E-11  0.959E-09  0.169E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1531        577  0.297E-08  0.200E-08  0.366E-11  0.964E-09  0.169E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1532        578  0.297E-08  0.200E-08  0.418E-11  0.969E-09  0.169E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1533        579  0.297E-08  0.200E-08  0.470E-11  0.973E-09  0.169E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1534        580  0.297E-08  0.199E-08  0.524E-11  0.977E-09  0.169E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1535        581  0.298E-08  0.199E-08  0.577E-11  0.981E-09  0.169E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1536        582  0.298E-08  0.199E-08  0.630E-11  0.984E-09  0.169E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1537        583  0.298E-08  0.198E-08  0.681E-11  0.987E-09  0.169E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1538        584  0.297E-08  0.198E-08  0.732E-11  0.989E-09  0.169E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1539        585  0.297E-08  0.198E-08  0.780E-11  0.991E-09  0.169E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1540        586  0.297E-08  0.197E-08  0.825E-11  0.992E-09  0.169E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1541        587  0.297E-08  0.197E-08  0.867E-11  0.993E-09  0.169E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1542        588  0.297E-08  0.197E-08  0.906E-11  0.994E-09  0.169E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       1543        589  0.297E-08  0.196E-08  0.941E-11  0.994E-09  0.169E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       1544        590  0.296E-08  0.196E-08  0.972E-11  0.994E-09  0.169E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       1545        591  0.296E-08  0.196E-08  0.999E-11  0.994E-09  0.169E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1546        592  0.296E-08  0.195E-08  0.102E-10  0.993E-09  0.169E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1547        593  0.295E-08  0.195E-08  0.104E-10  0.992E-09  0.169E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1548        594  0.295E-08  0.194E-08  0.105E-10  0.990E-09  0.169E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1549        595  0.294E-08  0.194E-08  0.106E-10  0.988E-09  0.169E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       1550        596  0.293E-08  0.194E-08  0.106E-10  0.986E-09  0.169E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       1551        597  0.293E-08  0.193E-08  0.106E-10  0.983E-09  0.169E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       1552        598  0.292E-08  0.193E-08  0.105E-10  0.980E-09  0.169E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1553        599  0.291E-08  0.193E-08  0.104E-10  0.976E-09  0.169E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1554        600  0.291E-08  0.192E-08  0.102E-10  0.972E-09  0.169E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1555        601  0.290E-08  0.192E-08  0.100E-10  0.968E-09  0.169E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1556        602  0.289E-08  0.192E-08  0.976E-11  0.963E-09  0.169E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1557        603  0.288E-08  0.191E-08  0.949E-11  0.958E-09  0.169E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1558        604  0.287E-08  0.191E-08  0.918E-11  0.953E-09  0.168E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1559        605  0.286E-08  0.191E-08  0.885E-11  0.947E-09  0.168E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1560        606  0.285E-08  0.190E-08  0.849E-11  0.940E-09  0.168E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1561        607  0.284E-08  0.190E-08  0.812E-11  0.934E-09  0.168E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1562        608  0.283E-08  0.190E-08  0.772E-11  0.927E-09  0.168E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1563        609  0.282E-08  0.189E-08  0.732E-11  0.920E-09  0.168E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1564        610  0.281E-08  0.189E-08  0.691E-11  0.912E-09  0.168E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1565        611  0.279E-08  0.188E-08  0.649E-11  0.904E-09  0.168E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1566        612  0.278E-08  0.188E-08  0.608E-11  0.896E-09  0.168E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1567        613  0.277E-08  0.188E-08  0.566E-11  0.887E-09  0.168E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1568        614  0.276E-08  0.187E-08  0.525E-11  0.878E-09  0.168E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1569        615  0.274E-08  0.187E-08  0.486E-11  0.869E-09  0.168E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1570        616  0.273E-08  0.187E-08  0.447E-11  0.859E-09  0.168E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1571        617  0.272E-08  0.186E-08  0.409E-11  0.850E-09  0.168E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1572        618  0.270E-08  0.186E-08  0.373E-11  0.839E-09  0.168E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1573        619  0.269E-08  0.186E-08  0.339E-11  0.829E-09  0.168E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1574        620  0.267E-08  0.185E-08  0.306E-11  0.818E-09  0.168E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       1575        621  0.266E-08  0.185E-08  0.276E-11  0.807E-09  0.168E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       1576        622  0.264E-08  0.185E-08  0.247E-11  0.796E-09  0.168E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       1577        623  0.263E-08  0.184E-08  0.221E-11  0.784E-09  0.168E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1578        624  0.261E-08  0.184E-08  0.196E-11  0.772E-09  0.168E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1579        625  0.260E-08  0.183E-08  0.174E-11  0.760E-09  0.168E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1580        626  0.258E-08  0.183E-08  0.153E-11  0.748E-09  0.168E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1581        627  0.256E-08  0.183E-08  0.134E-11  0.736E-09  0.168E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1582        628  0.255E-08  0.182E-08  0.117E-11  0.723E-09  0.168E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1583        629  0.253E-08  0.182E-08  0.102E-11  0.710E-09  0.168E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1584        630  0.251E-08  0.182E-08  0.890E-12  0.697E-09  0.168E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1585        631  0.250E-08  0.181E-08  0.771E-12  0.684E-09  0.168E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1586        632  0.248E-08  0.181E-08  0.667E-12  0.670E-09  0.168E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1587        633  0.246E-08  0.181E-08  0.576E-12  0.657E-09  0.168E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1588        634  0.245E-08  0.180E-08  0.498E-12  0.643E-09  0.168E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1589        635  0.243E-08  0.180E-08  0.430E-12  0.629E-09  0.168E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1590        636  0.241E-08  0.180E-08  0.372E-12  0.615E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1591        637  0.239E-08  0.179E-08  0.322E-12  0.601E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1592        638  0.238E-08  0.179E-08  0.281E-12  0.587E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1593        639  0.236E-08  0.179E-08  0.246E-12  0.573E-09  0.168E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1594        640  0.234E-08  0.178E-08  0.217E-12  0.559E-09  0.168E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1595        641  0.232E-08  0.178E-08  0.193E-12  0.544E-09  0.168E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1596        642  0.231E-08  0.178E-08  0.174E-12  0.530E-09  0.168E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1597        643  0.229E-08  0.177E-08  0.158E-12  0.516E-09  0.168E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1598        644  0.227E-08  0.177E-08  0.146E-12  0.501E-09  0.168E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1599        645  0.225E-08  0.177E-08  0.137E-12  0.487E-09  0.168E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       1600        646  0.224E-08  0.176E-08  0.131E-12  0.473E-09  0.168E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       1601        647  0.222E-08  0.176E-08  0.127E-12  0.458E-09  0.168E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       1602        648  0.220E-08  0.176E-08  0.124E-12  0.444E-09  0.168E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       1603        649  0.218E-08  0.175E-08  0.124E-12  0.430E-09  0.168E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       1604        650  0.216E-08  0.175E-08  0.125E-12  0.416E-09  0.168E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       1605        651  0.215E-08  0.175E-08  0.128E-12  0.402E-09  0.168E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       1606        652  0.213E-08  0.174E-08  0.132E-12  0.388E-09  0.168E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       1607        653  0.211E-08  0.174E-08  0.137E-12  0.374E-09  0.168E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       1608        654  0.210E-08  0.173E-08  0.143E-12  0.361E-09  0.168E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       1609        655  0.208E-08  0.173E-08  0.150E-12  0.347E-09  0.168E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       1610        656  0.206E-08  0.173E-08  0.157E-12  0.334E-09  0.168E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       1611        657  0.205E-08  0.173E-08  0.165E-12  0.321E-09  0.168E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       1612        658  0.203E-08  0.172E-08  0.174E-12  0.308E-09  0.168E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       1613        659  0.201E-08  0.172E-08  0.182E-12  0.296E-09  0.168E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       1614        660  0.200E-08  0.172E-08  0.190E-12  0.283E-09  0.168E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       1615        661  0.198E-08  0.171E-08  0.198E-12  0.271E-09  0.168E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       1616        662  0.197E-08  0.171E-08  0.205E-12  0.259E-09  0.168E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       1617        663  0.195E-08  0.171E-08  0.210E-12  0.247E-09  0.168E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       1618        664  0.194E-08  0.170E-08  0.215E-12  0.235E-09  0.168E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       1619        665  0.192E-08  0.170E-08  0.217E-12  0.224E-09  0.168E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       1620        666  0.191E-08  0.170E-08  0.218E-12  0.213E-09  0.168E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       1621        667  0.190E-08  0.169E-08  0.216E-12  0.202E-09  0.168E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       1622        668  0.188E-08  0.169E-08  0.212E-12  0.192E-09  0.168E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       1623        669  0.187E-08  0.169E-08  0.206E-12  0.182E-09  0.168E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       1624        670  0.186E-08  0.169E-08  0.197E-12  0.172E-09  0.168E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       1625        671  0.184E-08  0.168E-08  0.186E-12  0.162E-09  0.168E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       1626        672  0.183E-08  0.168E-08  0.172E-12  0.153E-09  0.168E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       1627        673  0.182E-08  0.168E-08  0.156E-12  0.144E-09  0.168E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       1628        674  0.181E-08  0.167E-08  0.138E-12  0.135E-09  0.168E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       1629        675  0.180E-08  0.167E-08  0.118E-12  0.127E-09  0.168E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       1630        676  0.179E-08  0.167E-08  0.982E-13  0.119E-09  0.168E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1631        677  0.178E-08  0.166E-08  0.777E-13  0.111E-09  0.168E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1632        678  0.177E-08  0.166E-08  0.578E-13  0.104E-09  0.168E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1633        679  0.176E-08  0.166E-08  0.392E-13  0.965E-10  0.168E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1634        680  0.175E-08  0.166E-08  0.231E-13  0.897E-10  0.168E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1635        681  0.174E-08  0.165E-08  0.104E-13  0.833E-10  0.168E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1636        682  0.173E-08  0.165E-08  0.231E-14  0.773E-10  0.168E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1637        683  0.172E-08  0.165E-08  0.918E-16  0.715E-10  0.168E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1638        684  0.171E-08  0.165E-08  0.502E-14  0.662E-10  0.168E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1639        685  0.170E-08  0.164E-08  0.184E-13  0.611E-10  0.168E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1640        686  0.170E-08  0.164E-08  0.417E-13  0.564E-10  0.168E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1641        687  0.169E-08  0.164E-08  0.761E-13  0.520E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1642        688  0.168E-08  0.163E-08  0.123E-12  0.480E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1643        689  0.168E-08  0.163E-08  0.184E-12  0.443E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1644        690  0.167E-08  0.163E-08  0.260E-12  0.410E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1645        691  0.166E-08  0.163E-08  0.352E-12  0.380E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1646        692  0.166E-08  0.162E-08  0.462E-12  0.354E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1647        693  0.165E-08  0.162E-08  0.589E-12  0.331E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1648        694  0.165E-08  0.162E-08  0.736E-12  0.311E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1649        695  0.164E-08  0.161E-08  0.903E-12  0.295E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1650        696  0.164E-08  0.161E-08  0.109E-11  0.282E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1651        697  0.164E-08  0.161E-08  0.130E-11  0.272E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1652        698  0.163E-08  0.160E-08  0.152E-11  0.266E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1653        699  0.163E-08  0.160E-08  0.177E-11  0.263E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1654        700  0.163E-08  0.160E-08  0.204E-11  0.264E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1655        701  0.162E-08  0.160E-08  0.233E-11  0.267E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1656        702  0.162E-08  0.159E-08  0.264E-11  0.274E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1657        703  0.162E-08  0.159E-08  0.296E-11  0.284E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1658        704  0.162E-08  0.159E-08  0.330E-11  0.298E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1659        705  0.162E-08  0.159E-08  0.366E-11  0.314E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1660        706  0.162E-08  0.158E-08  0.403E-11  0.334E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1661        707  0.162E-08  0.158E-08  0.441E-11  0.357E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1662        708  0.162E-08  0.158E-08  0.480E-11  0.383E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1663        709  0.162E-08  0.158E-08  0.520E-11  0.412E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1664        710  0.162E-08  0.157E-08  0.560E-11  0.444E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1665        711  0.162E-08  0.157E-08  0.601E-11  0.478E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1666        712  0.163E-08  0.157E-08  0.642E-11  0.516E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1667        713  0.163E-08  0.157E-08  0.683E-11  0.557E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1668        714  0.163E-08  0.156E-08  0.723E-11  0.600E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1669        715  0.163E-08  0.156E-08  0.763E-11  0.646E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1670        716  0.164E-08  0.156E-08  0.802E-11  0.695E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1671        717  0.164E-08  0.156E-08  0.840E-11  0.746E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1672        718  0.164E-08  0.155E-08  0.876E-11  0.800E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1673        719  0.165E-08  0.155E-08  0.911E-11  0.856E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1674        720  0.165E-08  0.155E-08  0.945E-11  0.915E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1675        721  0.166E-08  0.155E-08  0.976E-11  0.976E-10  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1676        722  0.166E-08  0.155E-08  0.101E-10  0.104E-09  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1677        723  0.167E-08  0.154E-08  0.103E-10  0.111E-09  0.168E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       1678        724  0.167E-08  0.154E-08  0.106E-10  0.117E-09  0.168E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1679        725  0.168E-08  0.154E-08  0.108E-10  0.124E-09  0.169E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1680        726  0.168E-08  0.154E-08  0.110E-10  0.131E-09  0.169E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1681        727  0.169E-08  0.154E-08  0.111E-10  0.139E-09  0.169E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1682        728  0.169E-08  0.153E-08  0.113E-10  0.146E-09  0.169E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1683        729  0.170E-08  0.153E-08  0.114E-10  0.154E-09  0.169E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1684        730  0.170E-08  0.153E-08  0.115E-10  0.162E-09  0.169E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1685        731  0.171E-08  0.153E-08  0.115E-10  0.170E-09  0.169E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1686        732  0.172E-08  0.153E-08  0.116E-10  0.178E-09  0.169E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1687        733  0.172E-08  0.152E-08  0.116E-10  0.187E-09  0.169E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1688        734  0.173E-08  0.152E-08  0.115E-10  0.195E-09  0.169E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1689        735  0.174E-08  0.152E-08  0.115E-10  0.204E-09  0.169E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       1690        736  0.174E-08  0.152E-08  0.114E-10  0.212E-09  0.169E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       1691        737  0.175E-08  0.152E-08  0.113E-10  0.221E-09  0.169E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       1692        738  0.175E-08  0.151E-08  0.112E-10  0.230E-09  0.169E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       1693        739  0.176E-08  0.151E-08  0.110E-10  0.239E-09  0.169E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       1694        740  0.177E-08  0.151E-08  0.109E-10  0.248E-09  0.169E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       1695        741  0.177E-08  0.151E-08  0.107E-10  0.257E-09  0.169E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       1696        742  0.178E-08  0.150E-08  0.105E-10  0.266E-09  0.169E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       1697        743  0.179E-08  0.150E-08  0.103E-10  0.275E-09  0.169E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       1698        744  0.179E-08  0.150E-08  0.101E-10  0.285E-09  0.169E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       1699        745  0.180E-08  0.150E-08  0.985E-11  0.294E-09  0.169E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       1700        746  0.181E-08  0.150E-08  0.961E-11  0.303E-09  0.169E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       1701        747  0.182E-08  0.149E-08  0.936E-11  0.312E-09  0.169E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       1702        748  0.182E-08  0.149E-08  0.911E-11  0.321E-09  0.169E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       1703        749  0.183E-08  0.149E-08  0.885E-11  0.331E-09  0.169E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       1704        750  0.184E-08  0.149E-08  0.859E-11  0.340E-09  0.169E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       1705        751  0.184E-08  0.149E-08  0.833E-11  0.349E-09  0.169E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       1706        752  0.185E-08  0.149E-08  0.807E-11  0.358E-09  0.169E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       1707        753  0.186E-08  0.148E-08  0.780E-11  0.367E-09  0.169E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       1708        754  0.187E-08  0.148E-08  0.755E-11  0.376E-09  0.169E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       1709        755  0.187E-08  0.148E-08  0.729E-11  0.385E-09  0.169E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       1710        756  0.188E-08  0.148E-08  0.704E-11  0.393E-09  0.169E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       1711        757  0.189E-08  0.148E-08  0.680E-11  0.402E-09  0.170E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       1712        758  0.189E-08  0.148E-08  0.656E-11  0.411E-09  0.170E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       1713        759  0.190E-08  0.147E-08  0.632E-11  0.419E-09  0.170E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       1714        760  0.191E-08  0.147E-08  0.610E-11  0.427E-09  0.170E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       1715        761  0.191E-08  0.147E-08  0.588E-11  0.436E-09  0.170E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       1716        762  0.192E-08  0.147E-08  0.567E-11  0.444E-09  0.170E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       1717        763  0.193E-08  0.147E-08  0.547E-11  0.452E-09  0.170E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       1718        764  0.193E-08  0.147E-08  0.528E-11  0.459E-09  0.170E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       1719        765  0.194E-08  0.147E-08  0.509E-11  0.467E-09  0.170E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       1720        766  0.194E-08  0.146E-08  0.492E-11  0.474E-09  0.170E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       1721        767  0.195E-08  0.146E-08  0.475E-11  0.482E-09  0.170E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       1722        768  0.196E-08  0.146E-08  0.459E-11  0.489E-09  0.170E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       1723        769  0.196E-08  0.146E-08  0.444E-11  0.496E-09  0.170E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1724        770  0.197E-08  0.146E-08  0.430E-11  0.503E-09  0.170E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1725        771  0.197E-08  0.146E-08  0.417E-11  0.509E-09  0.170E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1726        772  0.198E-08  0.146E-08  0.404E-11  0.516E-09  0.170E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1727        773  0.198E-08  0.146E-08  0.393E-11  0.522E-09  0.170E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1728        774  0.199E-08  0.145E-08  0.381E-11  0.528E-09  0.170E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       1729        775  0.199E-08  0.145E-08  0.371E-11  0.534E-09  0.170E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1730        776  0.199E-08  0.145E-08  0.361E-11  0.539E-09  0.170E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1731        777  0.200E-08  0.145E-08  0.352E-11  0.545E-09  0.170E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1732        778  0.200E-08  0.145E-08  0.344E-11  0.550E-09  0.170E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1733        779  0.200E-08  0.145E-08  0.335E-11  0.555E-09  0.170E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       1734        780  0.201E-08  0.144E-08  0.328E-11  0.560E-09  0.170E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1735        781  0.201E-08  0.144E-08  0.321E-11  0.564E-09  0.170E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1736        782  0.201E-08  0.144E-08  0.314E-11  0.568E-09  0.170E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1737        783  0.201E-08  0.144E-08  0.307E-11  0.573E-09  0.170E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       1738        784  0.202E-08  0.144E-08  0.301E-11  0.576E-09  0.170E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1739        785  0.202E-08  0.144E-08  0.295E-11  0.580E-09  0.170E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1740        786  0.202E-08  0.143E-08  0.290E-11  0.584E-09  0.170E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1741        787  0.202E-08  0.143E-08  0.284E-11  0.587E-09  0.170E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1742        788  0.202E-08  0.143E-08  0.278E-11  0.590E-09  0.170E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       1743        789  0.202E-08  0.143E-08  0.273E-11  0.593E-09  0.170E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1744        790  0.202E-08  0.143E-08  0.268E-11  0.595E-09  0.170E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1745        791  0.202E-08  0.142E-08  0.262E-11  0.597E-09  0.170E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1746        792  0.202E-08  0.142E-08  0.257E-11  0.600E-09  0.170E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1747        793  0.202E-08  0.142E-08  0.251E-11  0.601E-09  0.170E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       1748        794  0.202E-08  0.142E-08  0.245E-11  0.603E-09  0.170E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       1749        795  0.202E-08  0.142E-08  0.239E-11  0.605E-09  0.170E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       1750        796  0.202E-08  0.142E-08  0.233E-11  0.606E-09  0.170E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       1751        797  0.202E-08  0.141E-08  0.227E-11  0.607E-09  0.170E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       1752        798  0.202E-08  0.141E-08  0.220E-11  0.608E-09  0.170E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1753        799  0.202E-08  0.141E-08  0.213E-11  0.608E-09  0.170E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1754        800  0.202E-08  0.141E-08  0.206E-11  0.609E-09  0.170E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1755        801  0.202E-08  0.141E-08  0.198E-11  0.609E-09  0.170E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1756        802  0.202E-08  0.141E-08  0.190E-11  0.609E-09  0.170E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1757        803  0.201E-08  0.140E-08  0.182E-11  0.608E-09  0.170E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1758        804  0.201E-08  0.140E-08  0.174E-11  0.608E-09  0.170E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1759        805  0.201E-08  0.140E-08  0.165E-11  0.607E-09  0.170E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1760        806  0.201E-08  0.140E-08  0.156E-11  0.606E-09  0.170E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1761        807  0.200E-08  0.140E-08  0.147E-11  0.605E-09  0.170E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1762        808  0.200E-08  0.140E-08  0.137E-11  0.604E-09  0.170E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1763        809  0.200E-08  0.140E-08  0.128E-11  0.602E-09  0.170E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1764        810  0.200E-08  0.139E-08  0.118E-11  0.600E-09  0.170E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1765        811  0.199E-08  0.139E-08  0.109E-11  0.598E-09  0.170E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1766        812  0.199E-08  0.139E-08  0.988E-12  0.596E-09  0.170E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1767        813  0.199E-08  0.139E-08  0.891E-12  0.594E-09  0.170E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1768        814  0.198E-08  0.139E-08  0.795E-12  0.591E-09  0.170E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1769        815  0.198E-08  0.139E-08  0.701E-12  0.589E-09  0.170E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1770        816  0.197E-08  0.139E-08  0.610E-12  0.586E-09  0.171E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1771        817  0.197E-08  0.139E-08  0.522E-12  0.583E-09  0.171E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1772        818  0.197E-08  0.139E-08  0.439E-12  0.579E-09  0.171E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1773        819  0.196E-08  0.139E-08  0.360E-12  0.576E-09  0.171E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1774        820  0.196E-08  0.139E-08  0.287E-12  0.572E-09  0.171E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1775        821  0.195E-08  0.138E-08  0.221E-12  0.568E-09  0.171E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1776        822  0.195E-08  0.138E-08  0.162E-12  0.564E-09  0.171E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1777        823  0.194E-08  0.138E-08  0.111E-12  0.560E-09  0.171E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1778        824  0.194E-08  0.138E-08  0.687E-13  0.556E-09  0.171E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       1779        825  0.193E-08  0.138E-08  0.360E-13  0.551E-09  0.171E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       1780        826  0.193E-08  0.138E-08  0.135E-13  0.546E-09  0.171E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       1781        827  0.192E-08  0.138E-08  0.173E-14  0.542E-09  0.171E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       1782        828  0.191E-08  0.138E-08  0.117E-14  0.536E-09  0.171E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1783        829  0.191E-08  0.138E-08  0.123E-13  0.531E-09  0.171E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1784        830  0.190E-08  0.137E-08  0.355E-13  0.526E-09  0.171E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1785        831  0.189E-08  0.137E-08  0.711E-13  0.521E-09  0.171E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1786        832  0.189E-08  0.137E-08  0.119E-12  0.515E-09  0.171E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1787        833  0.188E-08  0.137E-08  0.180E-12  0.509E-09  0.171E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       1788        834  0.187E-08  0.137E-08  0.253E-12  0.503E-09  0.171E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       1789        835  0.187E-08  0.137E-08  0.340E-12  0.497E-09  0.171E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       1790        836  0.186E-08  0.137E-08  0.438E-12  0.491E-09  0.171E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       1791        837  0.185E-08  0.137E-08  0.549E-12  0.485E-09  0.171E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       1792        838  0.185E-08  0.137E-08  0.672E-12  0.479E-09  0.171E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1793        839  0.184E-08  0.137E-08  0.806E-12  0.472E-09  0.170E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1794        840  0.183E-08  0.137E-08  0.951E-12  0.466E-09  0.170E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1795        841  0.183E-08  0.137E-08  0.111E-11  0.459E-09  0.170E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1796        842  0.182E-08  0.136E-08  0.127E-11  0.452E-09  0.170E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1797        843  0.181E-08  0.136E-08  0.145E-11  0.445E-09  0.170E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1798        844  0.180E-08  0.136E-08  0.163E-11  0.438E-09  0.170E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1799        845  0.180E-08  0.136E-08  0.182E-11  0.431E-09  0.170E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1800        846  0.179E-08  0.136E-08  0.201E-11  0.424E-09  0.170E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1801        847  0.178E-08  0.136E-08  0.221E-11  0.417E-09  0.170E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1802        848  0.177E-08  0.136E-08  0.242E-11  0.410E-09  0.170E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1803        849  0.177E-08  0.136E-08  0.262E-11  0.403E-09  0.170E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1804        850  0.176E-08  0.136E-08  0.283E-11  0.395E-09  0.170E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1805        851  0.175E-08  0.136E-08  0.304E-11  0.388E-09  0.170E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1806        852  0.174E-08  0.136E-08  0.326E-11  0.381E-09  0.170E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1807        853  0.174E-08  0.136E-08  0.347E-11  0.373E-09  0.170E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1808        854  0.173E-08  0.136E-08  0.367E-11  0.366E-09  0.170E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1809        855  0.172E-08  0.136E-08  0.388E-11  0.358E-09  0.170E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1810        856  0.171E-08  0.136E-08  0.408E-11  0.351E-09  0.170E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1811        857  0.170E-08  0.136E-08  0.428E-11  0.343E-09  0.170E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1812        858  0.170E-08  0.136E-08  0.447E-11  0.336E-09  0.170E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1813        859  0.169E-08  0.136E-08  0.465E-11  0.328E-09  0.170E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1814        860  0.168E-08  0.136E-08  0.483E-11  0.321E-09  0.170E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1815        861  0.167E-08  0.135E-08  0.500E-11  0.313E-09  0.170E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1816        862  0.167E-08  0.135E-08  0.516E-11  0.306E-09  0.170E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1817        863  0.166E-08  0.135E-08  0.531E-11  0.298E-09  0.170E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1818        864  0.165E-08  0.135E-08  0.546E-11  0.291E-09  0.170E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1819        865  0.164E-08  0.135E-08  0.559E-11  0.284E-09  0.170E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1820        866  0.163E-08  0.135E-08  0.571E-11  0.276E-09  0.170E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1821        867  0.162E-08  0.135E-08  0.583E-11  0.269E-09  0.170E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1822        868  0.162E-08  0.135E-08  0.593E-11  0.262E-09  0.170E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1823        869  0.161E-08  0.135E-08  0.602E-11  0.254E-09  0.170E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1824        870  0.160E-08  0.135E-08  0.610E-11  0.247E-09  0.170E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1825        871  0.159E-08  0.134E-08  0.617E-11  0.240E-09  0.170E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1826        872  0.158E-08  0.134E-08  0.623E-11  0.233E-09  0.170E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1827        873  0.157E-08  0.134E-08  0.628E-11  0.226E-09  0.170E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1828        874  0.157E-08  0.134E-08  0.633E-11  0.219E-09  0.170E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1829        875  0.156E-08  0.134E-08  0.636E-11  0.212E-09  0.170E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1830        876  0.155E-08  0.134E-08  0.638E-11  0.206E-09  0.170E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1831        877  0.154E-08  0.133E-08  0.639E-11  0.199E-09  0.170E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1832        878  0.153E-08  0.133E-08  0.640E-11  0.192E-09  0.170E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1833        879  0.152E-08  0.133E-08  0.639E-11  0.186E-09  0.170E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1834        880  0.152E-08  0.133E-08  0.638E-11  0.179E-09  0.170E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1835        881  0.151E-08  0.133E-08  0.637E-11  0.173E-09  0.170E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1836        882  0.150E-08  0.133E-08  0.634E-11  0.167E-09  0.170E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1837        883  0.149E-08  0.133E-08  0.631E-11  0.161E-09  0.170E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1838        884  0.148E-08  0.132E-08  0.627E-11  0.155E-09  0.170E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1839        885  0.148E-08  0.132E-08  0.623E-11  0.149E-09  0.170E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1840        886  0.147E-08  0.132E-08  0.619E-11  0.143E-09  0.170E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1841        887  0.146E-08  0.132E-08  0.614E-11  0.137E-09  0.169E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1842        888  0.146E-08  0.132E-08  0.608E-11  0.132E-09  0.169E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1843        889  0.145E-08  0.132E-08  0.603E-11  0.126E-09  0.169E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1844        890  0.144E-08  0.132E-08  0.597E-11  0.121E-09  0.169E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1845        891  0.144E-08  0.132E-08  0.591E-11  0.116E-09  0.169E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1846        892  0.143E-08  0.131E-08  0.584E-11  0.111E-09  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1847        893  0.143E-08  0.131E-08  0.578E-11  0.106E-09  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1848        894  0.142E-08  0.131E-08  0.571E-11  0.101E-09  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1849        895  0.141E-08  0.131E-08  0.565E-11  0.966E-10  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1850        896  0.141E-08  0.131E-08  0.558E-11  0.922E-10  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1851        897  0.140E-08  0.131E-08  0.551E-11  0.878E-10  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1852        898  0.140E-08  0.131E-08  0.544E-11  0.836E-10  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1853        899  0.139E-08  0.131E-08  0.537E-11  0.796E-10  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1854        900  0.139E-08  0.131E-08  0.531E-11  0.757E-10  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1855        901  0.138E-08  0.131E-08  0.524E-11  0.720E-10  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1856        902  0.138E-08  0.131E-08  0.517E-11  0.684E-10  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1857        903  0.137E-08  0.130E-08  0.510E-11  0.650E-10  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1858        904  0.137E-08  0.130E-08  0.504E-11  0.618E-10  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1859        905  0.137E-08  0.130E-08  0.497E-11  0.587E-10  0.169E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1860        906  0.136E-08  0.130E-08  0.491E-11  0.558E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1861        907  0.136E-08  0.130E-08  0.484E-11  0.530E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1862        908  0.136E-08  0.130E-08  0.478E-11  0.504E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1863        909  0.135E-08  0.130E-08  0.472E-11  0.480E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1864        910  0.135E-08  0.130E-08  0.466E-11  0.458E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1865        911  0.135E-08  0.130E-08  0.459E-11  0.438E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1866        912  0.135E-08  0.130E-08  0.453E-11  0.419E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1867        913  0.135E-08  0.130E-08  0.447E-11  0.402E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1868        914  0.134E-08  0.130E-08  0.441E-11  0.387E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1869        915  0.134E-08  0.130E-08  0.435E-11  0.374E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1870        916  0.134E-08  0.130E-08  0.428E-11  0.363E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1871        917  0.134E-08  0.130E-08  0.422E-11  0.353E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1872        918  0.134E-08  0.130E-08  0.416E-11  0.346E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1873        919  0.133E-08  0.130E-08  0.409E-11  0.340E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1874        920  0.133E-08  0.130E-08  0.403E-11  0.336E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1875        921  0.133E-08  0.130E-08  0.396E-11  0.334E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1876        922  0.133E-08  0.129E-08  0.389E-11  0.335E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1877        923  0.133E-08  0.129E-08  0.382E-11  0.337E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1878        924  0.133E-08  0.129E-08  0.374E-11  0.341E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1879        925  0.133E-08  0.129E-08  0.367E-11  0.347E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1880        926  0.133E-08  0.129E-08  0.359E-11  0.354E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1881        927  0.133E-08  0.129E-08  0.351E-11  0.364E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1882        928  0.133E-08  0.129E-08  0.343E-11  0.376E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1883        929  0.133E-08  0.129E-08  0.335E-11  0.390E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1884        930  0.133E-08  0.129E-08  0.326E-11  0.405E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1885        931  0.134E-08  0.129E-08  0.317E-11  0.423E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1886        932  0.134E-08  0.129E-08  0.308E-11  0.443E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1887        933  0.134E-08  0.129E-08  0.298E-11  0.464E-10  0.169E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1888        934  0.134E-08  0.129E-08  0.288E-11  0.487E-10  0.168E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1889        935  0.134E-08  0.129E-08  0.278E-11  0.513E-10  0.168E+00  0.199E+00  0.100E+02  0.100E+02
   2.60000       1890        936  0.135E-08  0.129E-08  0.268E-11  0.540E-10  0.168E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1891        937  0.135E-08  0.129E-08  0.257E-11  0.569E-10  0.168E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1892        938  0.135E-08  0.129E-08  0.246E-11  0.600E-10  0.168E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1893        939  0.135E-08  0.129E-08  0.235E-11  0.632E-10  0.168E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1894        940  0.136E-08  0.129E-08  0.224E-11  0.667E-10  0.168E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1895        941  0.136E-08  0.129E-08  0.213E-11  0.703E-10  0.168E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1896        942  0.136E-08  0.129E-08  0.201E-11  0.741E-10  0.168E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1897        943  0.137E-08  0.129E-08  0.190E-11  0.781E-10  0.168E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1898        944  0.137E-08  0.129E-08  0.178E-11  0.822E-10  0.168E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1899        945  0.137E-08  0.129E-08  0.166E-11  0.865E-10  0.168E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1900        946  0.138E-08  0.129E-08  0.154E-11  0.910E-10  0.168E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1901        947  0.138E-08  0.129E-08  0.143E-11  0.956E-10  0.168E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1902        948  0.139E-08  0.129E-08  0.131E-11  0.100E-09  0.168E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1903        949  0.139E-08  0.128E-08  0.120E-11  0.105E-09  0.168E+00  0.200E+00  0.100E+02  0.100E+02
   2.60000       1904        950  0.140E-08  0.128E-08  0.109E-11  0.110E-09  0.168E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1905        951  0.140E-08  0.128E-08  0.980E-12  0.116E-09  0.168E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1906        952  0.141E-08  0.128E-08  0.874E-12  0.121E-09  0.168E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1907        953  0.141E-08  0.128E-08  0.772E-12  0.127E-09  0.168E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1908        954  0.142E-08  0.128E-08  0.674E-12  0.132E-09  0.168E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1909        955  0.142E-08  0.128E-08  0.580E-12  0.138E-09  0.168E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1910        956  0.143E-08  0.128E-08  0.492E-12  0.144E-09  0.168E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1911        957  0.143E-08  0.128E-08  0.410E-12  0.150E-09  0.168E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1912        958  0.144E-08  0.128E-08  0.334E-12  0.156E-09  0.168E+00  0.201E+00  0.100E+02  0.100E+02
   2.60000       1913        959  0.144E-08  0.128E-08  0.264E-12  0.162E-09  0.168E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1914        960  0.145E-08  0.128E-08  0.202E-12  0.169E-09  0.168E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1915        961  0.146E-08  0.128E-08  0.148E-12  0.175E-09  0.168E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1916        962  0.146E-08  0.128E-08  0.101E-12  0.181E-09  0.168E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1917        963  0.147E-08  0.128E-08  0.629E-13  0.188E-09  0.168E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1918        964  0.147E-08  0.128E-08  0.335E-13  0.195E-09  0.168E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1919        965  0.148E-08  0.128E-08  0.131E-13  0.202E-09  0.168E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1920        966  0.148E-08  0.128E-08  0.208E-14  0.208E-09  0.168E+00  0.202E+00  0.100E+02  0.100E+02
   2.60000       1921        967  0.149E-08  0.128E-08  0.569E-15  0.215E-09  0.168E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1922        968  0.150E-08  0.127E-08  0.877E-14  0.222E-09  0.168E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1923        969  0.150E-08  0.127E-08  0.268E-13  0.229E-09  0.168E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1924        970  0.151E-08  0.127E-08  0.548E-13  0.236E-09  0.168E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1925        971  0.151E-08  0.127E-08  0.927E-13  0.244E-09  0.168E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1926        972  0.152E-08  0.127E-08  0.141E-12  0.251E-09  0.168E+00  0.203E+00  0.100E+02  0.100E+02
   2.60000       1927        973  0.153E-08  0.127E-08  0.198E-12  0.258E-09  0.168E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1928        974  0.153E-08  0.127E-08  0.266E-12  0.265E-09  0.168E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1929        975  0.154E-08  0.127E-08  0.343E-12  0.272E-09  0.168E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1930        976  0.154E-08  0.126E-08  0.429E-12  0.280E-09  0.168E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1931        977  0.155E-08  0.126E-08  0.525E-12  0.287E-09  0.168E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1932        978  0.156E-08  0.126E-08  0.630E-12  0.294E-09  0.168E+00  0.204E+00  0.100E+02  0.100E+02
   2.60000       1933        979  0.156E-08  0.126E-08  0.743E-12  0.302E-09  0.168E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1934        980  0.157E-08  0.126E-08  0.865E-12  0.309E-09  0.168E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1935        981  0.158E-08  0.126E-08  0.994E-12  0.316E-09  0.168E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1936        982  0.158E-08  0.126E-08  0.113E-11  0.323E-09  0.168E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1937        983  0.159E-08  0.126E-08  0.127E-11  0.331E-09  0.168E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1938        984  0.160E-08  0.126E-08  0.142E-11  0.338E-09  0.168E+00  0.205E+00  0.100E+02  0.100E+02
   2.60000       1939        985  0.160E-08  0.126E-08  0.158E-11  0.345E-09  0.168E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1940        986  0.161E-08  0.125E-08  0.174E-11  0.352E-09  0.168E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1941        987  0.161E-08  0.125E-08  0.191E-11  0.359E-09  0.168E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1942        988  0.162E-08  0.125E-08  0.208E-11  0.366E-09  0.168E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1943        989  0.163E-08  0.125E-08  0.226E-11  0.373E-09  0.168E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       1944        990  0.163E-08  0.125E-08  0.243E-11  0.380E-09  0.168E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1945        991  0.164E-08  0.125E-08  0.262E-11  0.387E-09  0.168E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1946        992  0.165E-08  0.125E-08  0.280E-11  0.393E-09  0.168E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1947        993  0.165E-08  0.125E-08  0.298E-11  0.400E-09  0.168E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1948        994  0.166E-08  0.125E-08  0.317E-11  0.407E-09  0.168E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       1949        995  0.166E-08  0.125E-08  0.336E-11  0.413E-09  0.168E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1950        996  0.167E-08  0.125E-08  0.355E-11  0.420E-09  0.168E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1951        997  0.167E-08  0.125E-08  0.374E-11  0.426E-09  0.168E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1952        998  0.168E-08  0.124E-08  0.392E-11  0.432E-09  0.169E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1953        999  0.169E-08  0.124E-08  0.411E-11  0.438E-09  0.169E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       1954       1000  0.169E-08  0.124E-08  0.430E-11  0.444E-09  0.169E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1955       1001  0.170E-08  0.124E-08  0.448E-11  0.450E-09  0.169E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1956       1002  0.170E-08  0.124E-08  0.466E-11  0.456E-09  0.169E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1957       1003  0.171E-08  0.124E-08  0.484E-11  0.461E-09  0.169E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1958       1004  0.171E-08  0.124E-08  0.502E-11  0.467E-09  0.169E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       1959       1005  0.172E-08  0.124E-08  0.519E-11  0.472E-09  0.169E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       1960       1006  0.172E-08  0.124E-08  0.536E-11  0.477E-09  0.169E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       1961       1007  0.172E-08  0.124E-08  0.553E-11  0.482E-09  0.169E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       1962       1008  0.173E-08  0.123E-08  0.570E-11  0.487E-09  0.169E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       1963       1009  0.173E-08  0.123E-08  0.586E-11  0.491E-09  0.169E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1964       1010  0.173E-08  0.123E-08  0.602E-11  0.496E-09  0.169E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1965       1011  0.174E-08  0.123E-08  0.617E-11  0.500E-09  0.169E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1966       1012  0.174E-08  0.123E-08  0.632E-11  0.504E-09  0.169E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1967       1013  0.174E-08  0.123E-08  0.647E-11  0.508E-09  0.169E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       1968       1014  0.175E-08  0.123E-08  0.661E-11  0.512E-09  0.169E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       1969       1015  0.175E-08  0.123E-08  0.675E-11  0.516E-09  0.169E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       1970       1016  0.175E-08  0.122E-08  0.689E-11  0.519E-09  0.169E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       1971       1017  0.175E-08  0.122E-08  0.702E-11  0.522E-09  0.169E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       1972       1018  0.175E-08  0.122E-08  0.714E-11  0.525E-09  0.169E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1973       1019  0.176E-08  0.122E-08  0.727E-11  0.528E-09  0.169E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1974       1020  0.176E-08  0.122E-08  0.739E-11  0.531E-09  0.169E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1975       1021  0.176E-08  0.122E-08  0.751E-11  0.533E-09  0.169E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       1976       1022  0.176E-08  0.122E-08  0.762E-11  0.535E-09  0.169E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1977       1023  0.176E-08  0.122E-08  0.773E-11  0.537E-09  0.169E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1978       1024  0.176E-08  0.122E-08  0.784E-11  0.539E-09  0.169E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1979       1025  0.176E-08  0.122E-08  0.794E-11  0.541E-09  0.169E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1980       1026  0.177E-08  0.122E-08  0.804E-11  0.542E-09  0.169E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       1981       1027  0.177E-08  0.121E-08  0.814E-11  0.543E-09  0.169E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1982       1028  0.177E-08  0.121E-08  0.823E-11  0.544E-09  0.169E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1983       1029  0.177E-08  0.121E-08  0.832E-11  0.545E-09  0.169E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1984       1030  0.177E-08  0.121E-08  0.841E-11  0.545E-09  0.169E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       1985       1031  0.177E-08  0.121E-08  0.850E-11  0.545E-09  0.169E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1986       1032  0.177E-08  0.121E-08  0.858E-11  0.545E-09  0.169E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1987       1033  0.177E-08  0.121E-08  0.866E-11  0.545E-09  0.169E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1988       1034  0.177E-08  0.121E-08  0.874E-11  0.545E-09  0.169E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       1989       1035  0.177E-08  0.121E-08  0.881E-11  0.544E-09  0.169E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1990       1036  0.177E-08  0.121E-08  0.888E-11  0.543E-09  0.170E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1991       1037  0.176E-08  0.121E-08  0.895E-11  0.542E-09  0.170E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1992       1038  0.176E-08  0.121E-08  0.902E-11  0.541E-09  0.170E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1993       1039  0.176E-08  0.121E-08  0.908E-11  0.539E-09  0.170E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       1994       1040  0.176E-08  0.121E-08  0.914E-11  0.537E-09  0.170E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1995       1041  0.176E-08  0.121E-08  0.920E-11  0.535E-09  0.170E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1996       1042  0.175E-08  0.121E-08  0.925E-11  0.533E-09  0.170E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1997       1043  0.175E-08  0.121E-08  0.930E-11  0.531E-09  0.170E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       1998       1044  0.175E-08  0.121E-08  0.935E-11  0.528E-09  0.170E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       1999       1045  0.175E-08  0.121E-08  0.940E-11  0.525E-09  0.170E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       2000       1046  0.174E-08  0.121E-08  0.944E-11  0.522E-09  0.170E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       2001       1047  0.174E-08  0.121E-08  0.947E-11  0.519E-09  0.170E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       2002       1048  0.173E-08  0.121E-08  0.951E-11  0.515E-09  0.170E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       2003       1049  0.173E-08  0.121E-08  0.954E-11  0.512E-09  0.170E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       2004       1050  0.172E-08  0.121E-08  0.956E-11  0.508E-09  0.170E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       2005       1051  0.172E-08  0.121E-08  0.958E-11  0.504E-09  0.170E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       2006       1052  0.171E-08  0.121E-08  0.960E-11  0.499E-09  0.170E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       2007       1053  0.171E-08  0.120E-08  0.961E-11  0.495E-09  0.170E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       2008       1054  0.170E-08  0.120E-08  0.961E-11  0.490E-09  0.170E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       2009       1055  0.170E-08  0.120E-08  0.962E-11  0.485E-09  0.170E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       2010       1056  0.169E-08  0.120E-08  0.961E-11  0.480E-09  0.170E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       2011       1057  0.169E-08  0.120E-08  0.960E-11  0.475E-09  0.170E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       2012       1058  0.168E-08  0.120E-08  0.959E-11  0.470E-09  0.170E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       2013       1059  0.167E-08  0.120E-08  0.956E-11  0.464E-09  0.170E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       2014       1060  0.166E-08  0.120E-08  0.954E-11  0.459E-09  0.170E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       2015       1061  0.166E-08  0.119E-08  0.950E-11  0.453E-09  0.170E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       2016       1062  0.165E-08  0.119E-08  0.946E-11  0.447E-09  0.170E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       2017       1063  0.164E-08  0.119E-08  0.941E-11  0.441E-09  0.170E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       2018       1064  0.163E-08  0.119E-08  0.936E-11  0.434E-09  0.170E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       2019       1065  0.163E-08  0.119E-08  0.930E-11  0.428E-09  0.170E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       2020       1066  0.162E-08  0.119E-08  0.923E-11  0.422E-09  0.170E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       2021       1067  0.161E-08  0.118E-08  0.916E-11  0.415E-09  0.170E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       2022       1068  0.160E-08  0.118E-08  0.908E-11  0.408E-09  0.170E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       2023       1069  0.159E-08  0.118E-08  0.899E-11  0.401E-09  0.171E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       2024       1070  0.158E-08  0.118E-08  0.889E-11  0.394E-09  0.171E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       2025       1071  0.157E-08  0.118E-08  0.879E-11  0.387E-09  0.171E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       2026       1072  0.157E-08  0.118E-08  0.868E-11  0.380E-09  0.171E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       2027       1073  0.156E-08  0.117E-08  0.856E-11  0.373E-09  0.171E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       2028       1074  0.155E-08  0.117E-08  0.844E-11  0.366E-09  0.171E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       2029       1075  0.154E-08  0.117E-08  0.831E-11  0.358E-09  0.171E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       2030       1076  0.153E-08  0.117E-08  0.817E-11  0.351E-09  0.171E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       2031       1077  0.152E-08  0.117E-08  0.803E-11  0.343E-09  0.171E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       2032       1078  0.151E-08  0.117E-08  0.788E-11  0.336E-09  0.171E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       2033       1079  0.150E-08  0.117E-08  0.772E-11  0.328E-09  0.171E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       2034       1080  0.149E-08  0.116E-08  0.756E-11  0.321E-09  0.171E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       2035       1081  0.148E-08  0.116E-08  0.739E-11  0.313E-09  0.171E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       2036       1082  0.147E-08  0.116E-08  0.722E-11  0.305E-09  0.171E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       2037       1083  0.147E-08  0.116E-08  0.704E-11  0.298E-09  0.171E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       2038       1084  0.146E-08  0.116E-08  0.686E-11  0.290E-09  0.171E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       2039       1085  0.145E-08  0.116E-08  0.667E-11  0.282E-09  0.171E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       2040       1086  0.144E-08  0.116E-08  0.648E-11  0.274E-09  0.171E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       2041       1087  0.143E-08  0.116E-08  0.628E-11  0.267E-09  0.171E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       2042       1088  0.142E-08  0.116E-08  0.609E-11  0.259E-09  0.171E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       2043       1089  0.141E-08  0.116E-08  0.589E-11  0.251E-09  0.171E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       2044       1090  0.140E-08  0.115E-08  0.569E-11  0.244E-09  0.171E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       2045       1091  0.139E-08  0.115E-08  0.548E-11  0.236E-09  0.171E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       2046       1092  0.139E-08  0.115E-08  0.528E-11  0.228E-09  0.171E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       2047       1093  0.138E-08  0.115E-08  0.507E-11  0.221E-09  0.171E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       2048       1094  0.137E-08  0.115E-08  0.486E-11  0.213E-09  0.171E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       2049       1095  0.136E-08  0.115E-08  0.466E-11  0.206E-09  0.171E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       2050       1096  0.135E-08  0.115E-08  0.445E-11  0.198E-09  0.171E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       2051       1097  0.134E-08  0.115E-08  0.424E-11  0.191E-09  0.171E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       2052       1098  0.134E-08  0.115E-08  0.404E-11  0.184E-09  0.171E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       2053       1099  0.133E-08  0.115E-08  0.384E-11  0.177E-09  0.171E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       2054       1100  0.132E-08  0.115E-08  0.364E-11  0.169E-09  0.171E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       2055       1101  0.131E-08  0.115E-08  0.344E-11  0.162E-09  0.171E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       2056       1102  0.130E-08  0.114E-08  0.325E-11  0.156E-09  0.171E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       2057       1103  0.130E-08  0.114E-08  0.305E-11  0.149E-09  0.171E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       2058       1104  0.129E-08  0.114E-08  0.287E-11  0.142E-09  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2059       1105  0.128E-08  0.114E-08  0.268E-11  0.135E-09  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2060       1106  0.127E-08  0.114E-08  0.251E-11  0.129E-09  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2061       1107  0.126E-08  0.114E-08  0.233E-11  0.122E-09  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2062       1108  0.126E-08  0.114E-08  0.216E-11  0.116E-09  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2063       1109  0.125E-08  0.114E-08  0.200E-11  0.110E-09  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2064       1110  0.124E-08  0.114E-08  0.184E-11  0.104E-09  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2065       1111  0.124E-08  0.114E-08  0.169E-11  0.981E-10  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2066       1112  0.123E-08  0.114E-08  0.155E-11  0.924E-10  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2067       1113  0.122E-08  0.113E-08  0.141E-11  0.868E-10  0.172E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2068       1114  0.122E-08  0.113E-08  0.127E-11  0.814E-10  0.172E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2069       1115  0.121E-08  0.113E-08  0.115E-11  0.761E-10  0.172E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2070       1116  0.120E-08  0.113E-08  0.103E-11  0.710E-10  0.172E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2071       1117  0.120E-08  0.113E-08  0.914E-12  0.660E-10  0.172E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2072       1118  0.119E-08  0.113E-08  0.807E-12  0.612E-10  0.172E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2073       1119  0.119E-08  0.113E-08  0.708E-12  0.566E-10  0.172E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2074       1120  0.118E-08  0.113E-08  0.615E-12  0.521E-10  0.172E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2075       1121  0.118E-08  0.113E-08  0.528E-12  0.479E-10  0.172E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2076       1122  0.117E-08  0.113E-08  0.449E-12  0.437E-10  0.172E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2077       1123  0.117E-08  0.113E-08  0.377E-12  0.398E-10  0.172E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2078       1124  0.116E-08  0.113E-08  0.311E-12  0.360E-10  0.172E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2079       1125  0.116E-08  0.113E-08  0.251E-12  0.325E-10  0.172E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2080       1126  0.116E-08  0.113E-08  0.199E-12  0.291E-10  0.172E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2081       1127  0.115E-08  0.113E-08  0.153E-12  0.259E-10  0.172E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2082       1128  0.115E-08  0.113E-08  0.113E-12  0.229E-10  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2083       1129  0.114E-08  0.112E-08  0.792E-13  0.201E-10  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2084       1130  0.114E-08  0.112E-08  0.517E-13  0.174E-10  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2085       1131  0.114E-08  0.112E-08  0.302E-13  0.150E-10  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2086       1132  0.114E-08  0.112E-08  0.146E-13  0.128E-10  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2087       1133  0.113E-08  0.112E-08  0.464E-14  0.107E-10  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2088       1134  0.113E-08  0.112E-08  0.257E-15  0.888E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2089       1135  0.113E-08  0.112E-08  0.127E-14  0.722E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2090       1136  0.113E-08  0.112E-08  0.752E-14  0.577E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2091       1137  0.112E-08  0.112E-08  0.188E-13  0.451E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2092       1138  0.112E-08  0.112E-08  0.351E-13  0.345E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2093       1139  0.112E-08  0.112E-08  0.561E-13  0.259E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2094       1140  0.112E-08  0.112E-08  0.817E-13  0.192E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2095       1141  0.112E-08  0.111E-08  0.112E-12  0.145E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2096       1142  0.111E-08  0.111E-08  0.146E-12  0.117E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2097       1143  0.111E-08  0.111E-08  0.185E-12  0.109E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2098       1144  0.111E-08  0.111E-08  0.227E-12  0.120E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2099       1145  0.111E-08  0.111E-08  0.274E-12  0.150E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2100       1146  0.111E-08  0.111E-08  0.324E-12  0.200E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2101       1147  0.111E-08  0.110E-08  0.377E-12  0.268E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2102       1148  0.111E-08  0.110E-08  0.434E-12  0.354E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2103       1149  0.111E-08  0.110E-08  0.495E-12  0.459E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2104       1150  0.110E-08  0.110E-08  0.558E-12  0.583E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2105       1151  0.110E-08  0.110E-08  0.625E-12  0.724E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2106       1152  0.110E-08  0.109E-08  0.694E-12  0.883E-11  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2107       1153  0.110E-08  0.109E-08  0.767E-12  0.106E-10  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2108       1154  0.110E-08  0.109E-08  0.842E-12  0.125E-10  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2109       1155  0.110E-08  0.109E-08  0.919E-12  0.146E-10  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2110       1156  0.110E-08  0.109E-08  0.999E-12  0.169E-10  0.172E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2111       1157  0.110E-08  0.108E-08  0.108E-11  0.193E-10  0.171E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2112       1158  0.110E-08  0.108E-08  0.117E-11  0.219E-10  0.171E+00  0.232E+00  0.100E+02  0.100E+02
   2.60000       2113       1159  0.111E-08  0.108E-08  0.125E-11  0.247E-10  0.171E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2114       1160  0.111E-08  0.108E-08  0.134E-11  0.276E-10  0.171E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2115       1161  0.111E-08  0.108E-08  0.143E-11  0.306E-10  0.171E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2116       1162  0.111E-08  0.107E-08  0.153E-11  0.338E-10  0.171E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2117       1163  0.111E-08  0.107E-08  0.162E-11  0.372E-10  0.171E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2118       1164  0.111E-08  0.107E-08  0.172E-11  0.406E-10  0.171E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2119       1165  0.112E-08  0.107E-08  0.182E-11  0.443E-10  0.171E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2120       1166  0.112E-08  0.107E-08  0.191E-11  0.480E-10  0.171E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2121       1167  0.112E-08  0.107E-08  0.202E-11  0.518E-10  0.171E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2122       1168  0.113E-08  0.107E-08  0.212E-11  0.558E-10  0.171E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2123       1169  0.113E-08  0.107E-08  0.222E-11  0.599E-10  0.171E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2124       1170  0.113E-08  0.107E-08  0.232E-11  0.641E-10  0.171E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2125       1171  0.114E-08  0.107E-08  0.243E-11  0.684E-10  0.171E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2126       1172  0.114E-08  0.107E-08  0.254E-11  0.728E-10  0.171E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2127       1173  0.115E-08  0.107E-08  0.264E-11  0.773E-10  0.171E+00  0.231E+00  0.100E+02  0.100E+02
   2.60000       2128       1174  0.115E-08  0.106E-08  0.275E-11  0.819E-10  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2129       1175  0.115E-08  0.106E-08  0.286E-11  0.866E-10  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2130       1176  0.116E-08  0.106E-08  0.296E-11  0.914E-10  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2131       1177  0.116E-08  0.106E-08  0.307E-11  0.962E-10  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2132       1178  0.117E-08  0.106E-08  0.318E-11  0.101E-09  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2133       1179  0.117E-08  0.106E-08  0.329E-11  0.106E-09  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2134       1180  0.118E-08  0.106E-08  0.340E-11  0.111E-09  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2135       1181  0.118E-08  0.106E-08  0.350E-11  0.116E-09  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2136       1182  0.119E-08  0.106E-08  0.361E-11  0.121E-09  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2137       1183  0.120E-08  0.106E-08  0.371E-11  0.127E-09  0.171E+00  0.230E+00  0.100E+02  0.100E+02
   2.60000       2138       1184  0.120E-08  0.106E-08  0.382E-11  0.132E-09  0.171E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       2139       1185  0.121E-08  0.106E-08  0.392E-11  0.137E-09  0.171E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       2140       1186  0.121E-08  0.106E-08  0.402E-11  0.143E-09  0.171E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       2141       1187  0.122E-08  0.106E-08  0.412E-11  0.148E-09  0.171E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       2142       1188  0.122E-08  0.106E-08  0.422E-11  0.153E-09  0.171E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       2143       1189  0.123E-08  0.106E-08  0.431E-11  0.159E-09  0.171E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       2144       1190  0.123E-08  0.106E-08  0.441E-11  0.164E-09  0.171E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       2145       1191  0.124E-08  0.106E-08  0.450E-11  0.169E-09  0.171E+00  0.229E+00  0.100E+02  0.100E+02
   2.60000       2146       1192  0.124E-08  0.106E-08  0.459E-11  0.175E-09  0.171E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       2147       1193  0.125E-08  0.106E-08  0.467E-11  0.180E-09  0.171E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       2148       1194  0.125E-08  0.106E-08  0.476E-11  0.186E-09  0.171E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       2149       1195  0.126E-08  0.106E-08  0.484E-11  0.191E-09  0.171E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       2150       1196  0.126E-08  0.106E-08  0.491E-11  0.196E-09  0.171E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       2151       1197  0.126E-08  0.106E-08  0.498E-11  0.202E-09  0.171E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       2152       1198  0.127E-08  0.106E-08  0.505E-11  0.207E-09  0.171E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       2153       1199  0.127E-08  0.106E-08  0.512E-11  0.212E-09  0.171E+00  0.228E+00  0.100E+02  0.100E+02
   2.60000       2154       1200  0.128E-08  0.105E-08  0.518E-11  0.218E-09  0.171E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       2155       1201  0.128E-08  0.105E-08  0.523E-11  0.223E-09  0.171E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       2156       1202  0.128E-08  0.105E-08  0.529E-11  0.228E-09  0.171E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       2157       1203  0.129E-08  0.105E-08  0.533E-11  0.233E-09  0.171E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       2158       1204  0.129E-08  0.105E-08  0.538E-11  0.238E-09  0.171E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       2159       1205  0.129E-08  0.105E-08  0.541E-11  0.243E-09  0.171E+00  0.227E+00  0.100E+02  0.100E+02
   2.60000       2160       1206  0.130E-08  0.104E-08  0.545E-11  0.248E-09  0.171E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       2161       1207  0.130E-08  0.104E-08  0.548E-11  0.253E-09  0.171E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       2162       1208  0.130E-08  0.104E-08  0.550E-11  0.258E-09  0.171E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       2163       1209  0.131E-08  0.104E-08  0.552E-11  0.263E-09  0.171E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       2164       1210  0.131E-08  0.104E-08  0.553E-11  0.267E-09  0.170E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       2165       1211  0.131E-08  0.104E-08  0.554E-11  0.272E-09  0.170E+00  0.226E+00  0.100E+02  0.100E+02
   2.60000       2166       1212  0.132E-08  0.103E-08  0.554E-11  0.277E-09  0.170E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       2167       1213  0.132E-08  0.103E-08  0.553E-11  0.281E-09  0.170E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       2168       1214  0.132E-08  0.103E-08  0.552E-11  0.285E-09  0.170E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       2169       1215  0.133E-08  0.103E-08  0.551E-11  0.290E-09  0.170E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       2170       1216  0.133E-08  0.103E-08  0.549E-11  0.294E-09  0.170E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       2171       1217  0.133E-08  0.103E-08  0.547E-11  0.298E-09  0.170E+00  0.225E+00  0.100E+02  0.100E+02
   2.60000       2172       1218  0.133E-08  0.103E-08  0.544E-11  0.302E-09  0.170E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       2173       1219  0.134E-08  0.103E-08  0.540E-11  0.306E-09  0.170E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       2174       1220  0.134E-08  0.102E-08  0.536E-11  0.309E-09  0.170E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       2175       1221  0.134E-08  0.102E-08  0.532E-11  0.313E-09  0.170E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       2176       1222  0.134E-08  0.102E-08  0.527E-11  0.317E-09  0.170E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       2177       1223  0.135E-08  0.102E-08  0.521E-11  0.320E-09  0.170E+00  0.224E+00  0.100E+02  0.100E+02
   2.60000       2178       1224  0.135E-08  0.102E-08  0.515E-11  0.323E-09  0.170E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       2179       1225  0.135E-08  0.102E-08  0.509E-11  0.327E-09  0.170E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       2180       1226  0.135E-08  0.102E-08  0.502E-11  0.330E-09  0.170E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       2181       1227  0.136E-08  0.102E-08  0.495E-11  0.333E-09  0.170E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       2182       1228  0.136E-08  0.102E-08  0.487E-11  0.335E-09  0.170E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       2183       1229  0.136E-08  0.102E-08  0.479E-11  0.338E-09  0.170E+00  0.223E+00  0.100E+02  0.100E+02
   2.60000       2184       1230  0.136E-08  0.102E-08  0.471E-11  0.341E-09  0.170E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       2185       1231  0.136E-08  0.102E-08  0.462E-11  0.343E-09  0.170E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       2186       1232  0.137E-08  0.102E-08  0.453E-11  0.345E-09  0.170E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       2187       1233  0.137E-08  0.102E-08  0.444E-11  0.347E-09  0.170E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       2188       1234  0.137E-08  0.102E-08  0.434E-11  0.350E-09  0.170E+00  0.222E+00  0.100E+02  0.100E+02
   2.60000       2189       1235  0.137E-08  0.101E-08  0.425E-11  0.351E-09  0.170E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       2190       1236  0.137E-08  0.101E-08  0.415E-11  0.353E-09  0.170E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       2191       1237  0.137E-08  0.101E-08  0.404E-11  0.355E-09  0.170E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       2192       1238  0.137E-08  0.101E-08  0.394E-11  0.356E-09  0.170E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       2193       1239  0.137E-08  0.101E-08  0.383E-11  0.358E-09  0.170E+00  0.221E+00  0.100E+02  0.100E+02
   2.60000       2194       1240  0.137E-08  0.101E-08  0.373E-11  0.359E-09  0.170E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       2195       1241  0.137E-08  0.101E-08  0.362E-11  0.360E-09  0.170E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       2196       1242  0.137E-08  0.101E-08  0.351E-11  0.361E-09  0.170E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       2197       1243  0.137E-08  0.101E-08  0.340E-11  0.362E-09  0.170E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       2198       1244  0.137E-08  0.101E-08  0.329E-11  0.362E-09  0.170E+00  0.220E+00  0.100E+02  0.100E+02
   2.60000       2199       1245  0.137E-08  0.101E-08  0.318E-11  0.363E-09  0.170E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       2200       1246  0.137E-08  0.101E-08  0.307E-11  0.363E-09  0.170E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       2201       1247  0.137E-08  0.100E-08  0.296E-11  0.363E-09  0.170E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       2202       1248  0.137E-08  0.100E-08  0.285E-11  0.363E-09  0.170E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       2203       1249  0.137E-08  0.100E-08  0.274E-11  0.363E-09  0.170E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       2204       1250  0.137E-08  0.100E-08  0.263E-11  0.363E-09  0.170E+00  0.219E+00  0.100E+02  0.100E+02
   2.60000       2205       1251  0.136E-08  0.100E-08  0.252E-11  0.363E-09  0.170E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       2206       1252  0.136E-08  0.998E-09  0.241E-11  0.362E-09  0.170E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       2207       1253  0.136E-08  0.997E-09  0.231E-11  0.362E-09  0.170E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       2208       1254  0.136E-08  0.996E-09  0.220E-11  0.361E-09  0.170E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       2209       1255  0.136E-08  0.995E-09  0.210E-11  0.360E-09  0.170E+00  0.218E+00  0.100E+02  0.100E+02
   2.60000       2210       1256  0.136E-08  0.994E-09  0.200E-11  0.359E-09  0.170E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       2211       1257  0.135E-08  0.993E-09  0.190E-11  0.358E-09  0.170E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       2212       1258  0.135E-08  0.992E-09  0.180E-11  0.357E-09  0.170E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       2213       1259  0.135E-08  0.991E-09  0.170E-11  0.355E-09  0.170E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       2214       1260  0.135E-08  0.991E-09  0.161E-11  0.354E-09  0.170E+00  0.217E+00  0.100E+02  0.100E+02
   2.60000       2215       1261  0.134E-08  0.990E-09  0.152E-11  0.352E-09  0.170E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       2216       1262  0.134E-08  0.989E-09  0.143E-11  0.350E-09  0.169E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       2217       1263  0.134E-08  0.988E-09  0.134E-11  0.348E-09  0.169E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       2218       1264  0.134E-08  0.988E-09  0.126E-11  0.346E-09  0.169E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       2219       1265  0.133E-08  0.987E-09  0.117E-11  0.344E-09  0.169E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       2220       1266  0.133E-08  0.987E-09  0.109E-11  0.342E-09  0.169E+00  0.216E+00  0.100E+02  0.100E+02
   2.60000       2221       1267  0.133E-08  0.986E-09  0.102E-11  0.340E-09  0.169E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       2222       1268  0.132E-08  0.986E-09  0.942E-12  0.337E-09  0.169E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       2223       1269  0.132E-08  0.985E-09  0.870E-12  0.335E-09  0.169E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       2224       1270  0.132E-08  0.985E-09  0.800E-12  0.332E-09  0.169E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       2225       1271  0.131E-08  0.984E-09  0.734E-12  0.329E-09  0.169E+00  0.215E+00  0.100E+02  0.100E+02
   2.60000       2226       1272  0.131E-08  0.984E-09  0.670E-12  0.326E-09  0.169E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       2227       1273  0.131E-08  0.984E-09  0.609E-12  0.323E-09  0.169E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       2228       1274  0.130E-08  0.983E-09  0.551E-12  0.320E-09  0.169E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       2229       1275  0.130E-08  0.982E-09  0.496E-12  0.317E-09  0.169E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       2230       1276  0.130E-08  0.982E-09  0.444E-12  0.314E-09  0.169E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       2231       1277  0.129E-08  0.981E-09  0.394E-12  0.310E-09  0.169E+00  0.214E+00  0.100E+02  0.100E+02
   2.60000       2232       1278  0.129E-08  0.981E-09  0.348E-12  0.307E-09  0.169E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       2233       1279  0.128E-08  0.980E-09  0.304E-12  0.303E-09  0.169E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       2234       1280  0.128E-08  0.979E-09  0.263E-12  0.300E-09  0.169E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       2235       1281  0.128E-08  0.979E-09  0.226E-12  0.296E-09  0.169E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       2236       1282  0.127E-08  0.978E-09  0.191E-12  0.292E-09  0.169E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       2237       1283  0.127E-08  0.977E-09  0.159E-12  0.289E-09  0.169E+00  0.213E+00  0.100E+02  0.100E+02
   2.60000       2238       1284  0.126E-08  0.976E-09  0.130E-12  0.285E-09  0.169E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       2239       1285  0.126E-08  0.976E-09  0.104E-12  0.281E-09  0.169E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       2240       1286  0.125E-08  0.975E-09  0.809E-13  0.277E-09  0.169E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       2241       1287  0.125E-08  0.974E-09  0.607E-13  0.273E-09  0.169E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       2242       1288  0.124E-08  0.973E-09  0.435E-13  0.269E-09  0.169E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       2243       1289  0.124E-08  0.971E-09  0.291E-13  0.264E-09  0.169E+00  0.212E+00  0.100E+02  0.100E+02
   2.60000       2244       1290  0.123E-08  0.970E-09  0.176E-13  0.260E-09  0.169E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       2245       1291  0.122E-08  0.969E-09  0.901E-14  0.256E-09  0.169E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       2246       1292  0.122E-08  0.967E-09  0.328E-14  0.252E-09  0.169E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       2247       1293  0.121E-08  0.966E-09  0.384E-15  0.247E-09  0.169E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       2248       1294  0.121E-08  0.964E-09  0.322E-15  0.243E-09  0.169E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       2249       1295  0.120E-08  0.962E-09  0.307E-14  0.238E-09  0.169E+00  0.211E+00  0.100E+02  0.100E+02
   2.60000       2250       1296  0.119E-08  0.961E-09  0.861E-14  0.234E-09  0.169E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       2251       1297  0.119E-08  0.959E-09  0.169E-13  0.229E-09  0.169E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       2252       1298  0.118E-08  0.957E-09  0.280E-13  0.225E-09  0.169E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       2253       1299  0.118E-08  0.956E-09  0.417E-13  0.220E-09  0.169E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       2254       1300  0.117E-08  0.954E-09  0.581E-13  0.216E-09  0.169E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       2255       1301  0.116E-08  0.953E-09  0.772E-13  0.211E-09  0.169E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       2256       1302  0.116E-08  0.952E-09  0.989E-13  0.207E-09  0.169E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       2257       1303  0.115E-08  0.950E-09  0.123E-12  0.202E-09  0.169E+00  0.210E+00  0.100E+02  0.100E+02
   2.60000       2258       1304  0.115E-08  0.949E-09  0.150E-12  0.198E-09  0.169E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       2259       1305  0.114E-08  0.948E-09  0.179E-12  0.193E-09  0.169E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       2260       1306  0.114E-08  0.947E-09  0.211E-12  0.189E-09  0.169E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       2261       1307  0.113E-08  0.946E-09  0.245E-12  0.184E-09  0.169E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       2262       1308  0.113E-08  0.946E-09  0.282E-12  0.179E-09  0.169E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       2263       1309  0.112E-08  0.945E-09  0.320E-12  0.175E-09  0.169E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       2264       1310  0.112E-08  0.945E-09  0.361E-12  0.170E-09  0.169E+00  0.209E+00  0.100E+02  0.100E+02
   2.60000       2265       1311  0.111E-08  0.944E-09  0.404E-12  0.166E-09  0.169E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       2266       1312  0.111E-08  0.944E-09  0.449E-12  0.161E-09  0.169E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       2267       1313  0.110E-08  0.944E-09  0.496E-12  0.157E-09  0.169E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       2268       1314  0.110E-08  0.944E-09  0.545E-12  0.152E-09  0.169E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       2269       1315  0.109E-08  0.943E-09  0.596E-12  0.148E-09  0.169E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       2270       1316  0.109E-08  0.943E-09  0.649E-12  0.144E-09  0.169E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       2271       1317  0.108E-08  0.943E-09  0.703E-12  0.139E-09  0.169E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       2272       1318  0.108E-08  0.943E-09  0.758E-12  0.135E-09  0.169E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       2273       1319  0.107E-08  0.943E-09  0.816E-12  0.131E-09  0.169E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       2274       1320  0.107E-08  0.943E-09  0.874E-12  0.127E-09  0.169E+00  0.208E+00  0.100E+02  0.100E+02
   2.60000       2275       1321  0.107E-08  0.943E-09  0.934E-12  0.122E-09  0.169E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       2276       1322  0.106E-08  0.943E-09  0.994E-12  0.118E-09  0.169E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       2277       1323  0.106E-08  0.943E-09  0.106E-11  0.114E-09  0.169E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       2278       1324  0.105E-08  0.943E-09  0.112E-11  0.110E-09  0.169E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       2279       1325  0.105E-08  0.943E-09  0.118E-11  0.106E-09  0.169E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       2280       1326  0.105E-08  0.944E-09  0.125E-11  0.102E-09  0.170E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       2281       1327  0.104E-08  0.944E-09  0.131E-11  0.987E-10  0.170E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       2282       1328  0.104E-08  0.944E-09  0.138E-11  0.949E-10  0.170E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       2283       1329  0.104E-08  0.944E-09  0.144E-11  0.912E-10  0.170E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       2284       1330  0.103E-08  0.944E-09  0.151E-11  0.876E-10  0.170E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       2285       1331  0.103E-08  0.944E-09  0.157E-11  0.841E-10  0.170E+00  0.207E+00  0.100E+02  0.100E+02
   2.60000       2286       1332  0.103E-08  0.944E-09  0.164E-11  0.806E-10  0.170E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       2287       1333  0.102E-08  0.944E-09  0.170E-11  0.772E-10  0.170E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       2288       1334  0.102E-08  0.944E-09  0.176E-11  0.739E-10  0.170E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       2289       1335  0.102E-08  0.944E-09  0.183E-11  0.707E-10  0.170E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       2290       1336  0.101E-08  0.944E-09  0.189E-11  0.675E-10  0.170E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       2291       1337  0.101E-08  0.944E-09  0.195E-11  0.645E-10  0.170E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       2292       1338  0.101E-08  0.943E-09  0.201E-11  0.615E-10  0.170E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       2293       1339  0.100E-08  0.943E-09  0.207E-11  0.586E-10  0.170E+00  0.206E+00  0.100E+02  0.100E+02
   2.60000       2294       1340  0.100E-08  0.942E-09  0.213E-11  0.558E-10  0.170E+00  0.206E+00  0.100E+02  0.100E+02
 


==> o2_img/p-laplacian_buoyancy_conservation_submerged_only/avg_forces.dat <==
0 -3.2189700151699995e+01
1 -3.2224296936492301e+01
2 -3.2263155243030766e+01
3 -3.2282111210407692e+01
4 -3.2275517442000002e+01
5 -3.2274793337761537e+01
6 -3.2292191686230765e+01
7 -3.2317369770469227e+01
8 -3.2340286867099998e+01
9 -3.2362385733684619e+01
10 -3.2388643062353836e+01
11 -3.2419976655246153e+01
12 -3.2454480919323082e+01
13 -3.2491596280715392e+01
14 -3.2530819244923087e+01
15 -3.2572266429084614e+01
16 -3.2616348295630779e+01
17 -3.2664343184569233e+01
18 -3.2716336197915375e+01
19 -3.2795833593769231e+01
20 -3.2857501178461533e+01
21 -3.2923060176207692e+01

